On the Optimality of Implicit Feedback in Markov Decision Processes over Imperfect Links

Goal-oriented communication protocols are explicitly designed to support the objectives of target applications, such as the monitoring and control of remote processes, while minimizing data traffic. This study considers a transmitter node that observes the environment state and sends it to a remote agent, which then performs control actions. This problem can be modeled as a remote Partially Observable Markov Decision Process (POMDP), a subclass of decentralized POMDPs. Existing studies limit transmissions through communication costs, but neglect the effect of channel impairments and non-ideal or delayed feedback. In this work, we study the optimal joint transmission and control policies over lossy forward channels without explicit acknowledgments. We introduce \emph{revealing} policies, under which the receiver's action, observed directly by the transmitter, discloses the outcome of the forward transmission, keeping the two agents synchronized without a feedback channel. We derive sufficient conditions for the optimality of time-invariant policies in this implicit feedback regime for general POMDPs, along with strictly weaker sufficient conditions in the special case of contextual bandits. Our simulations over a family of remote POMDPs show that these conditions are conservative, and revealing policies are optimal over a substantially wider parameter range than the conditions warrant.

==> fig/fig_data/bounds.dat <==
e   g9  g95 g99 g9c g95c    g99c
0	0	0	0	0	0	0
0.00100000000000000	0.00899100000000000	0.0189810000000000	0.0989009999999999	0.00473210526315790	0.00973384615384615	0.0496989949748743
0.00200000000000000	0.0179640000000000	0.0379240000000000	0.197604000000000	0.00945473684210527	0.0194482051282051	0.0992984924623114
0.00300000000000000	0.0269190000000000	0.0568290000000000	0.296109000000000	0.0141678947368421	0.0291430769230769	0.148798492462311
0.00400000000000000	0.0358560000000000	0.0756959999999999	0.394416000000000	0.0188715789473684	0.0388184615384615	0.198198994974874
0.00500000000000000	0.0447750000000000	0.0945249999999999	0.492525000000000	0.0235657894736842	0.0484743589743590	0.247500000000000
0.00600000000000000	0.0536760000000000	0.113316000000000	0.590436000000000	0.0282505263157895	0.0581107692307692	0.296701507537688
0.00700000000000000	0.0625590000000000	0.132069000000000	0.688148999999999	0.0329257894736842	0.0677276923076923	0.345803517587939
0.00800000000000000	0.0714240000000000	0.150784000000000	0.785663999999999	0.0375915789473684	0.0773251282051282	0.394806030150753
0.00900000000000000	0.0802710000000000	0.169461000000000	0.882981000000000	0.0422478947368421	0.0869030769230769	0.443709045226130
0.0100000000000000	0.0891000000000000	0.188100000000000	0.980099999999999	0.0468947368421053	0.0964615384615384	0.492512562814070
0.0110000000000000	0.0979110000000000	0.206701000000000	1.07702100000000	0.0515321052631579	0.106000512820513	0.541216582914572
0.0120000000000000	0.106704000000000	0.225264000000000	1.17374400000000	0.0561600000000000	0.115520000000000	0.589821105527637
0.0130000000000000	0.115479000000000	0.243789000000000	1.27026900000000	0.0607784210526316	0.125020000000000	0.638326130653266
0.0140000000000000	0.124236000000000	0.262276000000000	1.36659600000000	0.0653873684210527	0.134500512820513	0.686731658291456
0.0150000000000000	0.132975000000000	0.280725000000000	1.46272500000000	0.0699868421052632	0.143961538461538	0.735037688442210
0.0160000000000000	0.141696000000000	0.299136000000000	1.55865600000000	0.0745768421052632	0.153403076923077	0.783244221105527
0.0170000000000000	0.150399000000000	0.317509000000000	1.65438900000000	0.0791573684210527	0.162825128205128	0.831351256281406
0.0180000000000000	0.159084000000000	0.335844000000000	1.74992400000000	0.0837284210526316	0.172227692307692	0.879358793969848
0.0190000000000000	0.167751000000000	0.354141000000000	1.84526100000000	0.0882900000000000	0.181610769230769	0.927266834170853
0.0200000000000000	0.176400000000000	0.372400000000000	1.94040000000000	0.0928421052631579	0.190974358974359	0.975075376884421
0.0210000000000000	0.185031000000000	0.390621000000000	2.03534100000000	0.0973847368421053	0.200318461538461	1.02278442211055
0.0220000000000000	0.193644000000000	0.408804000000000	2.13008400000000	0.101917894736842	0.209643076923077	1.07039396984924
0.0230000000000000	0.202239000000000	0.426949000000000	2.22462900000000	0.106441578947368	0.218948205128205	1.11790402010050
0.0240000000000000	0.210816000000000	0.445056000000000	2.31897600000000	0.110955789473684	0.228233846153846	1.16531457286432
0.0250000000000000	0.219375000000000	0.463125000000000	2.41312500000000	0.115460526315790	0.237500000000000	1.21262562814070
0.0260000000000000	0.227916000000000	0.481156000000000	2.50707600000000	0.119955789473684	0.246746666666667	1.25983718592965
0.0270000000000000	0.236439000000000	0.499149000000000	2.60082900000000	0.124441578947368	0.255973846153846	1.30694924623115
0.0280000000000000	0.244944000000000	0.517104000000000	2.69438400000000	0.128917894736842	0.265181538461538	1.35396180904522
0.0290000000000000	0.253431000000000	0.535021000000000	2.78774100000000	0.133384736842105	0.274369743589744	1.40087487437186
0.0300000000000000	0.261900000000000	0.552899999999999	2.88090000000000	0.137842105263158	0.283538461538461	1.44768844221105
0.0310000000000000	0.270351000000000	0.570741000000000	2.97386100000000	0.142290000000000	0.292687692307692	1.49440251256281
0.0320000000000000	0.278784000000000	0.588543999999999	3.06662400000000	0.146728421052632	0.301817435897436	1.54101708542713
0.0330000000000000	0.287199000000000	0.606308999999999	3.15918900000000	0.151157368421053	0.310927692307692	1.58753216080402
0.0340000000000000	0.295596000000000	0.624035999999999	3.25155600000000	0.155576842105263	0.320018461538462	1.63394773869346
0.0350000000000000	0.303975000000000	0.641724999999999	3.34372500000000	0.159986842105263	0.329089743589744	1.68026381909548
0.0360000000000000	0.312336000000000	0.659376000000000	3.43569600000000	0.164387368421053	0.338141538461538	1.72648040201005
0.0370000000000000	0.320679000000000	0.676988999999999	3.52746900000000	0.168778421052632	0.347173846153846	1.77259748743718
0.0380000000000000	0.329004000000000	0.694563999999999	3.61904400000000	0.173160000000000	0.356186666666667	1.81861507537688
0.0390000000000000	0.337311000000000	0.712100999999999	3.71042100000000	0.177532105263158	0.365180000000000	1.86453316582914
0.0400000000000000	0.345600000000000	0.729599999999999	3.80160000000000	0.181894736842105	0.374153846153846	1.91035175879397
0.0410000000000000	0.353871000000000	0.747060999999999	3.89258100000000	0.186247894736842	0.383108205128205	1.95607085427135
0.0420000000000000	0.362124000000000	0.764483999999999	3.98336400000000	0.190591578947368	0.392043076923077	2.00169045226130
0.0430000000000000	0.370359000000000	0.781868999999999	4.07394900000000	0.194925789473684	0.400958461538461	2.04721055276382
0.0440000000000000	0.378576000000000	0.799215999999999	4.16433600000000	0.199250526315790	0.409854358974359	2.09263115577889
0.0450000000000000	0.386775000000000	0.816524999999999	4.25452500000000	0.203565789473684	0.418730769230769	2.13795226130653
0.0460000000000000	0.394956000000000	0.833795999999999	4.34451600000000	0.207871578947368	0.427587692307692	2.18317386934673
0.0470000000000000	0.403119000000000	0.851028999999999	4.43430900000000	0.212167894736842	0.436425128205128	2.22829597989949
0.0480000000000000	0.411264000000000	0.868223999999999	4.52390400000000	0.216454736842105	0.445243076923077	2.27331859296482
0.0490000000000000	0.419391000000000	0.885380999999999	4.61330100000000	0.220732105263158	0.454041538461538	2.31824170854271
0.0500000000000000	0.427500000000000	0.902499999999999	4.70250000000000	0.225000000000000	0.462820512820513	2.36306532663316
0.0510000000000000	0.435591000000000	0.919580999999999	4.79150100000000	0.229258421052632	0.471580000000000	2.40778944723618
0.0520000000000000	0.443664000000000	0.936623999999999	4.88030400000000	0.233507368421053	0.480320000000000	2.45241407035176
0.0530000000000000	0.451719000000000	0.953628999999999	4.96890900000000	0.237746842105263	0.489040512820513	2.49693919597990
0.0540000000000000	0.459756000000000	0.970595999999999	5.05731600000000	0.241976842105263	0.497741538461538	2.54136482412060
0.0550000000000000	0.467775000000000	0.987524999999999	5.14552500000000	0.246197368421053	0.506423076923077	2.58569095477387
0.0560000000000000	0.475776000000000	1.00441600000000	5.23353600000000	0.250408421052632	0.515085128205128	2.62991758793969
0.0570000000000000	0.483759000000000	1.02126900000000	5.32134900000000	0.254610000000000	0.523727692307692	2.67404472361809
0.0580000000000000	0.491724000000000	1.03808400000000	5.40896400000000	0.258802105263158	0.532350769230769	2.71807236180904
0.0590000000000000	0.499671000000000	1.05486100000000	5.49638100000000	0.262984736842105	0.540954358974359	2.76200050251256
0.0600000000000000	0.507600000000000	1.07160000000000	5.58359999999999	0.267157894736842	0.549538461538461	2.80582914572864
0.0610000000000000	0.515511000000000	1.08830100000000	5.67062100000000	0.271321578947369	0.558103076923077	2.84955829145728
0.0620000000000000	0.523404000000000	1.10496400000000	5.75744399999999	0.275475789473684	0.566648205128205	2.89318793969849
0.0630000000000000	0.531279000000000	1.12158900000000	5.84406900000000	0.279620526315790	0.575173846153846	2.93671809045226
0.0640000000000000	0.539136000000000	1.13817600000000	5.93049599999999	0.283755789473684	0.583680000000000	2.98014874371859
0.0650000000000000	0.546975000000000	1.15472500000000	6.01672500000000	0.287881578947369	0.592166666666667	3.02347989949748
0.0660000000000000	0.554796000000000	1.17123600000000	6.10275599999999	0.291997894736842	0.600633846153846	3.06671155778894
0.0670000000000000	0.562599000000000	1.18770900000000	6.18858900000000	0.296104736842105	0.609081538461538	3.10984371859296
0.0680000000000000	0.570384000000000	1.20414400000000	6.27422400000000	0.300202105263158	0.617509743589743	3.15287638190954
0.0690000000000000	0.578151000000000	1.22054100000000	6.35966099999999	0.304290000000000	0.625918461538461	3.19580954773869
0.0700000000000000	0.585900000000000	1.23690000000000	6.44490000000000	0.308368421052632	0.634307692307692	3.23864321608040
0.0710000000000000	0.593631000000000	1.25322100000000	6.52994100000000	0.312437368421053	0.642677435897436	3.28137738693467
0.0720000000000000	0.601344000000000	1.26950400000000	6.61478399999999	0.316496842105263	0.651027692307692	3.32401206030150
0.0730000000000000	0.609039000000000	1.28574900000000	6.69942899999999	0.320546842105263	0.659358461538461	3.36654723618090
0.0740000000000000	0.616716000000000	1.30195600000000	6.78387599999999	0.324587368421053	0.667669743589743	3.40898291457286
0.0750000000000000	0.624375000000000	1.31812500000000	6.86812499999999	0.328618421052632	0.675961538461538	3.45131909547738
0.0760000000000000	0.632016000000000	1.33425600000000	6.95217599999999	0.332640000000000	0.684233846153846	3.49355577889447
0.0770000000000000	0.639639000000000	1.35034900000000	7.03602900000000	0.336652105263158	0.692486666666666	3.53569296482412
0.0780000000000000	0.647244000000000	1.36640400000000	7.11968400000000	0.340654736842105	0.700720000000000	3.57773065326633
0.0790000000000000	0.654831000000000	1.38242100000000	7.20314099999999	0.344647894736842	0.708933846153846	3.61966884422110
0.0800000000000000	0.662400000000000	1.39840000000000	7.28639999999999	0.348631578947369	0.717128205128205	3.66150753768844
0.0810000000000000	0.669951000000000	1.41434100000000	7.36946099999999	0.352605789473684	0.725303076923077	3.70324673366834
0.0820000000000000	0.677484000000000	1.43024400000000	7.45232399999999	0.356570526315790	0.733458461538461	3.74488643216080
0.0830000000000000	0.684999000000000	1.44610900000000	7.53498900000000	0.360525789473684	0.741594358974359	3.78642663316582
0.0840000000000000	0.692496000000000	1.46193600000000	7.61745599999999	0.364471578947369	0.749710769230769	3.82786733668341
0.0850000000000000	0.699975000000000	1.47772500000000	7.69972499999999	0.368407894736842	0.757807692307692	3.86920854271356
0.0860000000000000	0.707436000000000	1.49347600000000	7.78179599999999	0.372334736842105	0.765885128205128	3.91045025125628
0.0870000000000000	0.714879000000000	1.50918900000000	7.86366899999999	0.376252105263158	0.773943076923077	3.95159246231155
0.0880000000000000	0.722304000000000	1.52486400000000	7.94534399999999	0.380160000000000	0.781981538461538	3.99263517587939
0.0890000000000000	0.729711000000000	1.54050100000000	8.02682099999999	0.384058421052632	0.790000512820512	4.03357839195979
0.0900000000000000	0.737100000000000	1.55610000000000	8.10809999999999	0.387947368421053	0.798000000000000	4.07442211055276
0.0910000000000000	0.744471000000000	1.57166100000000	8.18918099999999	0.391826842105263	0.805980000000000	4.11516633165829
0.0920000000000000	0.751824000000000	1.58718400000000	8.27006399999999	0.395696842105263	0.813940512820513	4.15581105527638
0.0930000000000000	0.759159000000000	1.60266900000000	8.35074899999999	0.399557368421053	0.821881538461538	4.19635628140703
0.0940000000000000	0.766476000000000	1.61811600000000	8.43123599999999	0.403408421052632	0.829803076923077	4.23680201005025
0.0950000000000000	0.773775000000000	1.63352500000000	8.51152499999999	0.407250000000000	0.837705128205128	4.27714824120602
0.0960000000000000	0.781056000000000	1.64889600000000	8.59161599999999	0.411082105263158	0.845587692307692	4.31739497487437
0.0970000000000000	0.788319000000000	1.66422900000000	8.67150899999999	0.414904736842105	0.853450769230769	4.35754221105527
0.0980000000000000	0.795564000000000	1.67952400000000	8.75120399999999	0.418717894736842	0.861294358974359	4.39758994974874
0.0990000000000000	0.802791000000000	1.69478100000000	8.83070099999999	0.422521578947369	0.869118461538461	4.43753819095477
0.100000000000000	0.810000000000000	1.71000000000000	8.90999999999999	0.426315789473684	0.876923076923077	4.47738693467336
0.101000000000000	0.817191000000000	1.72518100000000	8.98910099999999	0.430100526315790	0.884708205128205	4.51713618090452
0.102000000000000	0.824364000000000	1.74032400000000	9.06800399999999	0.433875789473684	0.892473846153846	4.55678592964823
0.103000000000000	0.831519000000000	1.75542900000000	9.14670899999999	0.437641578947369	0.900220000000000	4.59633618090452
0.104000000000000	0.838656000000000	1.77049600000000	9.22521599999999	0.441397894736842	0.907946666666666	4.63578693467336
0.105000000000000	0.845775000000000	1.78552500000000	9.30352499999999	0.445144736842105	0.915653846153846	4.67513819095477
0.106000000000000	0.852876000000000	1.80051600000000	9.38163599999999	0.448882105263158	0.923341538461538	4.71438994974874
0.107000000000000	0.859959000000000	1.81546900000000	9.45954899999999	0.452610000000000	0.931009743589743	4.75354221105527
0.108000000000000	0.867024000000000	1.83038400000000	9.53726399999999	0.456328421052632	0.938658461538461	4.79259497487437
0.109000000000000	0.874071000000000	1.84526100000000	9.61478099999999	0.460037368421053	0.946287692307692	4.83154824120602
0.110000000000000	0.881100000000000	1.86010000000000	9.69209999999999	0.463736842105263	0.953897435897436	4.87040201005024
0.111000000000000	0.888111000000000	1.87490100000000	9.76922099999999	0.467426842105263	0.961487692307692	4.90915628140703
0.112000000000000	0.895104000000000	1.88966400000000	9.84614399999999	0.471107368421053	0.969058461538461	4.94781105527638
0.113000000000000	0.902079000000000	1.90438900000000	9.92286899999999	0.474778421052632	0.976609743589743	4.98636633165828
0.114000000000000	0.909036000000000	1.91907600000000	9.99939599999999	0.478440000000000	0.984141538461538	5.02482211055276
0.115000000000000	0.915975000000000	1.93372500000000	10.0757250000000	0.482092105263158	0.991653846153846	5.06317839195979
0.116000000000000	0.922896000000000	1.94833600000000	10.1518560000000	0.485734736842106	0.999146666666667	5.10143517587939
0.117000000000000	0.929799000000000	1.96290900000000	10.2277890000000	0.489367894736842	1.00662000000000	5.13959246231155
0.118000000000000	0.936684000000000	1.97744400000000	10.3035240000000	0.492991578947369	1.01407384615385	5.17765025125627
0.119000000000000	0.943551000000000	1.99194100000000	10.3790610000000	0.496605789473684	1.02150820512820	5.21560854271356
0.120000000000000	0.950400000000000	2.00640000000000	10.4544000000000	0.500210526315790	1.02892307692308	5.25346733668341
0.121000000000000	0.957231000000000	2.02082100000000	10.5295410000000	0.503805789473684	1.03631846153846	5.29122663316582
0.122000000000000	0.964044000000000	2.03520400000000	10.6044840000000	0.507391578947369	1.04369435897436	5.32888643216080
0.123000000000000	0.970839000000000	2.04954900000000	10.6792290000000	0.510967894736842	1.05105076923077	5.36644673366833
0.124000000000000	0.977616000000000	2.06385600000000	10.7537760000000	0.514534736842105	1.05838769230769	5.40390753768843
0.125000000000000	0.984375000000000	2.07812500000000	10.8281250000000	0.518092105263158	1.06570512820513	5.44126884422110
0.126000000000000	0.991116000000000	2.09235600000000	10.9022760000000	0.521640000000000	1.07300307692308	5.47853065326632
0.127000000000000	0.997839000000000	2.10654900000000	10.9762290000000	0.525178421052632	1.08028153846154	5.51569296482411
0.128000000000000	1.00454400000000	2.12070400000000	11.0499840000000	0.528707368421053	1.08754051282051	5.55275577889447
0.129000000000000	1.01123100000000	2.13482100000000	11.1235410000000	0.532226842105263	1.09478000000000	5.58971909547738
0.130000000000000	1.01790000000000	2.14890000000000	11.1969000000000	0.535736842105263	1.10200000000000	5.62658291457286
0.131000000000000	1.02455100000000	2.16294100000000	11.2700610000000	0.539237368421053	1.10920051282051	5.66334723618090
0.132000000000000	1.03118400000000	2.17694400000000	11.3430240000000	0.542728421052632	1.11638153846154	5.70001206030150
0.133000000000000	1.03779900000000	2.19090900000000	11.4157890000000	0.546210000000000	1.12354307692308	5.73657738693467
0.134000000000000	1.04439600000000	2.20483600000000	11.4883560000000	0.549682105263158	1.13068512820513	5.77304321608039
0.135000000000000	1.05097500000000	2.21872500000000	11.5607250000000	0.553144736842106	1.13780769230769	5.80940954773869
0.136000000000000	1.05753600000000	2.23257600000000	11.6328960000000	0.556597894736842	1.14491076923077	5.84567638190954
0.137000000000000	1.06407900000000	2.24638900000000	11.7048690000000	0.560041578947369	1.15199435897436	5.88184371859296
0.138000000000000	1.07060400000000	2.26016400000000	11.7766440000000	0.563475789473685	1.15905846153846	5.91791155778894
0.139000000000000	1.07711100000000	2.27390100000000	11.8482210000000	0.566900526315790	1.16610307692308	5.95387989949748
0.140000000000000	1.08360000000000	2.28760000000000	11.9196000000000	0.570315789473685	1.17312820512820	5.98974874371858
0.141000000000000	1.09007100000000	2.30126100000000	11.9907810000000	0.573721578947369	1.18013384615385	6.02551809045225
0.142000000000000	1.09652400000000	2.31488400000000	12.0617640000000	0.577117894736842	1.18712000000000	6.06118793969849
0.143000000000000	1.10295900000000	2.32846900000000	12.1325490000000	0.580504736842106	1.19408666666667	6.09675829145728
0.144000000000000	1.10937600000000	2.34201600000000	12.2031360000000	0.583882105263158	1.20103384615385	6.13222914572864
0.145000000000000	1.11577500000000	2.35552500000000	12.2735250000000	0.587250000000000	1.20796153846154	6.16760050251255
0.146000000000000	1.12215600000000	2.36899600000000	12.3437160000000	0.590608421052632	1.21486974358974	6.20287236180904
0.147000000000000	1.12851900000000	2.38242900000000	12.4137090000000	0.593957368421053	1.22175846153846	6.23804472361808
0.148000000000000	1.13486400000000	2.39582400000000	12.4835040000000	0.597296842105263	1.22862769230769	6.27311758793969
0.149000000000000	1.14119100000000	2.40918100000000	12.5531010000000	0.600626842105263	1.23547743589744	6.30809095477386
0.150000000000000	1.14750000000000	2.42250000000000	12.6225000000000	0.603947368421053	1.24230769230769	6.34296482412059
0.151000000000000	1.15379100000000	2.43578100000000	12.6917010000000	0.607258421052632	1.24911846153846	6.37773919597989
0.152000000000000	1.16006400000000	2.44902400000000	12.7607040000000	0.610560000000000	1.25590974358974	6.41241407035175
0.153000000000000	1.16631900000000	2.46222900000000	12.8295090000000	0.613852105263158	1.26268153846154	6.44698944723617
0.154000000000000	1.17255600000000	2.47539600000000	12.8981160000000	0.617134736842105	1.26943384615385	6.48146532663316
0.155000000000000	1.17877500000000	2.48852500000000	12.9665250000000	0.620407894736842	1.27616666666667	6.51584170854270
0.156000000000000	1.18497600000000	2.50161600000000	13.0347360000000	0.623671578947369	1.28288000000000	6.55011859296481
0.157000000000000	1.19115900000000	2.51466900000000	13.1027490000000	0.626925789473684	1.28957384615385	6.58429597989949
0.158000000000000	1.19732400000000	2.52768400000000	13.1705640000000	0.630170526315790	1.29624820512820	6.61837386934672
0.159000000000000	1.20347100000000	2.54066100000000	13.2381810000000	0.633405789473684	1.30290307692308	6.65235226130652
0.160000000000000	1.20960000000000	2.55360000000000	13.3056000000000	0.636631578947369	1.30953846153846	6.68623115577889
0.161000000000000	1.21571100000000	2.56650100000000	13.3728210000000	0.639847894736842	1.31615435897436	6.72001055276381
0.162000000000000	1.22180400000000	2.57936400000000	13.4398440000000	0.643054736842106	1.32275076923077	6.75369045226130
0.163000000000000	1.22787900000000	2.59218900000000	13.5066690000000	0.646252105263158	1.32932769230769	6.78727085427135
0.164000000000000	1.23393600000000	2.60497600000000	13.5732960000000	0.649440000000000	1.33588512820513	6.82075175879396
0.165000000000000	1.23997500000000	2.61772500000000	13.6397250000000	0.652618421052632	1.34242307692308	6.85413316582914
0.166000000000000	1.24599600000000	2.63043600000000	13.7059560000000	0.655787368421053	1.34894153846154	6.88741507537687
0.167000000000000	1.25199900000000	2.64310900000000	13.7719890000000	0.658946842105263	1.35544051282051	6.92059748743718
0.168000000000000	1.25798400000000	2.65574400000000	13.8378240000000	0.662096842105263	1.36192000000000	6.95368040201004
0.169000000000000	1.26395100000000	2.66834100000000	13.9034610000000	0.665237368421053	1.36838000000000	6.98666381909547
0.170000000000000	1.26990000000000	2.68090000000000	13.9689000000000	0.668368421052632	1.37482051282051	7.01954773869346
0.171000000000000	1.27583100000000	2.69342100000000	14.0341410000000	0.671490000000000	1.38124153846154	7.05233216080401
0.172000000000000	1.28174400000000	2.70590400000000	14.0991840000000	0.674602105263158	1.38764307692308	7.08501708542713
0.173000000000000	1.28763900000000	2.71834900000000	14.1640290000000	0.677704736842105	1.39402512820513	7.11760251256280
0.174000000000000	1.29351600000000	2.73075600000000	14.2286760000000	0.680797894736842	1.40038769230769	7.15008844221105
0.175000000000000	1.29937500000000	2.74312500000000	14.2931250000000	0.683881578947369	1.40673076923077	7.18247487437185
0.176000000000000	1.30521600000000	2.75545600000000	14.3573760000000	0.686955789473684	1.41305435897436	7.21476180904522
0.177000000000000	1.31103900000000	2.76774900000000	14.4214290000000	0.690020526315790	1.41935846153846	7.24694924623115
0.178000000000000	1.31684400000000	2.78000400000000	14.4852840000000	0.693075789473684	1.42564307692308	7.27903718592964
0.179000000000000	1.32263100000000	2.79222100000000	14.5489410000000	0.696121578947369	1.43190820512820	7.31102562814069
0.180000000000000	1.32840000000000	2.80440000000000	14.6124000000000	0.699157894736842	1.43815384615385	7.34291457286431
0.181000000000000	1.33415100000000	2.81654100000000	14.6756610000000	0.702184736842105	1.44438000000000	7.37470402010049
0.182000000000000	1.33988400000000	2.82864400000000	14.7387240000000	0.705202105263158	1.45058666666667	7.40639396984924
0.183000000000000	1.34559900000000	2.84070900000000	14.8015890000000	0.708210000000000	1.45677384615385	7.43798442211054
0.184000000000000	1.35129600000000	2.85273600000000	14.8642560000000	0.711208421052632	1.46294153846154	7.46947537688441
0.185000000000000	1.35697500000000	2.86472500000000	14.9267250000000	0.714197368421053	1.46908974358974	7.50086683417084
0.186000000000000	1.36263600000000	2.87667600000000	14.9889960000000	0.717176842105263	1.47521846153846	7.53215879396984
0.187000000000000	1.36827900000000	2.88858900000000	15.0510690000000	0.720146842105263	1.48132769230769	7.56335125628140
0.188000000000000	1.37390400000000	2.90046400000000	15.1129440000000	0.723107368421053	1.48741743589744	7.59444422110552
0.189000000000000	1.37951100000000	2.91230100000000	15.1746210000000	0.726058421052632	1.49348769230769	7.62543768844220
0.190000000000000	1.38510000000000	2.92410000000000	15.2361000000000	0.729000000000000	1.49953846153846	7.65633165829145
0.191000000000000	1.39067100000000	2.93586100000000	15.2973810000000	0.731932105263158	1.50556974358974	7.68712613065326
0.192000000000000	1.39622400000000	2.94758400000000	15.3584640000000	0.734854736842106	1.51158153846154	7.71782110552763
0.193000000000000	1.40175900000000	2.95926900000000	15.4193490000000	0.737767894736843	1.51757384615385	7.74841658291456
0.194000000000000	1.40727600000000	2.97091600000000	15.4800360000000	0.740671578947369	1.52354666666667	7.77891256281406
0.195000000000000	1.41277500000000	2.98252500000000	15.5405250000000	0.743565789473685	1.52950000000000	7.80930904522612
0.196000000000000	1.41825600000000	2.99409600000000	15.6008160000000	0.746450526315790	1.53543384615385	7.83960603015074
0.197000000000000	1.42371900000000	3.00562900000000	15.6609090000000	0.749325789473684	1.54134820512820	7.86980351758793
0.198000000000000	1.42916400000000	3.01712400000000	15.7208040000000	0.752191578947369	1.54724307692308	7.89990150753768
0.199000000000000	1.43459100000000	3.02858100000000	15.7805010000000	0.755047894736842	1.55311846153846	7.92989999999999
0.200000000000000	1.44000000000000	3.04000000000000	15.8400000000000	0.757894736842106	1.55897435897436	7.95979899497486
0.201000000000000	1.44539100000000	3.05138100000000	15.8993010000000	0.760732105263158	1.56481076923077	7.98959849246230
0.202000000000000	1.45076400000000	3.06272400000000	15.9584040000000	0.763560000000000	1.57062769230769	8.01929849246230
0.203000000000000	1.45611900000000	3.07402900000000	16.0173090000000	0.766378421052632	1.57642512820513	8.04889899497486
0.204000000000000	1.46145600000000	3.08529600000000	16.0760160000000	0.769187368421053	1.58220307692308	8.07839999999999
0.205000000000000	1.46677500000000	3.09652500000000	16.1345250000000	0.771986842105264	1.58796153846154	8.10780150753768
0.206000000000000	1.47207600000000	3.10771600000000	16.1928360000000	0.774776842105264	1.59370051282051	8.13710351758793
0.207000000000000	1.47735900000000	3.11886900000000	16.2509490000000	0.777557368421053	1.59942000000000	8.16630603015074
0.208000000000000	1.48262400000000	3.12998400000000	16.3088640000000	0.780328421052632	1.60512000000000	8.19540904522612
0.209000000000000	1.48787100000000	3.14106100000000	16.3665810000000	0.783090000000000	1.61080051282051	8.22441256281406
0.210000000000000	1.49310000000000	3.15210000000000	16.4241000000000	0.785842105263158	1.61646153846154	8.25331658291456
0.211000000000000	1.49831100000000	3.16310100000000	16.4814210000000	0.788584736842106	1.62210307692308	8.28212110552763
0.212000000000000	1.50350400000000	3.17406400000000	16.5385440000000	0.791317894736842	1.62772512820513	8.31082613065325
0.213000000000000	1.50867900000000	3.18498900000000	16.5954690000000	0.794041578947369	1.63332769230769	8.33943165829145
0.214000000000000	1.51383600000000	3.19587600000000	16.6521960000000	0.796755789473684	1.63891076923077	8.36793768844220
0.215000000000000	1.51897500000000	3.20672500000000	16.7087250000000	0.799460526315790	1.64447435897436	8.39634422110552
0.216000000000000	1.52409600000000	3.21753600000000	16.7650560000000	0.802155789473685	1.65001846153846	8.42465125628140
0.217000000000000	1.52919900000000	3.22830900000000	16.8211890000000	0.804841578947369	1.65554307692308	8.45285879396984
0.218000000000000	1.53428400000000	3.23904400000000	16.8771240000000	0.807517894736842	1.66104820512820	8.48096683417084
0.219000000000000	1.53935100000000	3.24974100000000	16.9328610000000	0.810184736842106	1.66653384615385	8.50897537688441
0.220000000000000	1.54440000000000	3.26040000000000	16.9884000000000	0.812842105263158	1.67200000000000	8.53688442211054
0.221000000000000	1.54943100000000	3.27102100000000	17.0437410000000	0.815490000000000	1.67744666666667	8.56469396984923
0.222000000000000	1.55444400000000	3.28160400000000	17.0988840000000	0.818128421052632	1.68287384615385	8.59240402010049
0.223000000000000	1.55943900000000	3.29214900000000	17.1538290000000	0.820757368421053	1.68828153846154	8.62001457286431
0.224000000000000	1.56441600000000	3.30265600000000	17.2085760000000	0.823376842105264	1.69366974358974	8.64752562814069
0.225000000000000	1.56937500000000	3.31312500000000	17.2631250000000	0.825986842105263	1.69903846153846	8.67493718592964
0.226000000000000	1.57431600000000	3.32355600000000	17.3174760000000	0.828587368421053	1.70438769230769	8.70224924623114
0.227000000000000	1.57923900000000	3.33394900000000	17.3716290000000	0.831178421052632	1.70971743589744	8.72946180904522
0.228000000000000	1.58414400000000	3.34430400000000	17.4255840000000	0.833760000000000	1.71502769230769	8.75657487437185
0.229000000000000	1.58903100000000	3.35462100000000	17.4793410000000	0.836332105263158	1.72031846153846	8.78358844221104
0.230000000000000	1.59390000000000	3.36490000000000	17.5329000000000	0.838894736842106	1.72558974358974	8.81050251256280
0.231000000000000	1.59875100000000	3.37514100000000	17.5862610000000	0.841447894736842	1.73084153846154	8.83731708542712
0.232000000000000	1.60358400000000	3.38534400000000	17.6394240000000	0.843991578947369	1.73607384615385	8.86403216080401
0.233000000000000	1.60839900000000	3.39550900000000	17.6923890000000	0.846525789473685	1.74128666666667	8.89064773869345
0.234000000000000	1.61319600000000	3.40563600000000	17.7451560000000	0.849050526315790	1.74648000000000	8.91716381909547
0.235000000000000	1.61797500000000	3.41572500000000	17.7977250000000	0.851565789473685	1.75165384615385	8.94358040201004
0.236000000000000	1.62273600000000	3.42577600000000	17.8500960000000	0.854071578947369	1.75680820512820	8.96989748743717
0.237000000000000	1.62747900000000	3.43578900000000	17.9022690000000	0.856567894736843	1.76194307692308	8.99611507537687
0.238000000000000	1.63220400000000	3.44576400000000	17.9542440000000	0.859054736842106	1.76705846153846	9.02223316582913
0.239000000000000	1.63691100000000	3.45570100000000	18.0060210000000	0.861532105263158	1.77215435897436	9.04825175879396
0.240000000000000	1.64160000000000	3.46560000000000	18.0576000000000	0.864000000000000	1.77723076923077	9.07417085427134
0.241000000000000	1.64627100000000	3.47546100000000	18.1089810000000	0.866458421052632	1.78228769230769	9.09999045226129
0.242000000000000	1.65092400000000	3.48528400000000	18.1601640000000	0.868907368421053	1.78732512820513	9.12571055276380
0.243000000000000	1.65555900000000	3.49506900000000	18.2111490000000	0.871346842105264	1.79234307692308	9.15133115577888
0.244000000000000	1.66017600000000	3.50481600000000	18.2619360000000	0.873776842105263	1.79734153846154	9.17685226130652
0.245000000000000	1.66477500000000	3.51452500000000	18.3125250000000	0.876197368421053	1.80232051282051	9.20227386934672
0.246000000000000	1.66935600000000	3.52419600000000	18.3629160000000	0.878608421052632	1.80728000000000	9.22759597989949
0.247000000000000	1.67391900000000	3.53382900000000	18.4131090000000	0.881010000000000	1.81222000000000	9.25281859296481
0.248000000000000	1.67846400000000	3.54342400000000	18.4631040000000	0.883402105263158	1.81714051282051	9.27794170854270
0.249000000000000	1.68299100000000	3.55298100000000	18.5129010000000	0.885784736842106	1.82204153846154	9.30296532663315
0.250000000000000	1.68750000000000	3.56250000000000	18.5625000000000	0.888157894736842	1.82692307692308	9.32788944723617
0.251000000000000	1.69199100000000	3.57198100000000	18.6119010000000	0.890521578947369	1.83178512820513	9.35271407035175
0.252000000000000	1.69646400000000	3.58142400000000	18.6611040000000	0.892875789473685	1.83662769230769	9.37743919597989
0.253000000000000	1.70091900000000	3.59082900000000	18.7101090000000	0.895220526315790	1.84145076923077	9.40206482412059
0.254000000000000	1.70535600000000	3.60019600000000	18.7589160000000	0.897555789473685	1.84625435897436	9.42659095477386
0.255000000000000	1.70977500000000	3.60952500000000	18.8075250000000	0.899881578947369	1.85103846153846	9.45101758793969
0.256000000000000	1.71417600000000	3.61881600000000	18.8559360000000	0.902197894736842	1.85580307692308	9.47534472361808
0.257000000000000	1.71855900000000	3.62806900000000	18.9041490000000	0.904504736842106	1.86054820512820	9.49957236180903
0.258000000000000	1.72292400000000	3.63728400000000	18.9521640000000	0.906802105263158	1.86527384615385	9.52370050251255
0.259000000000000	1.72727100000000	3.64646100000000	18.9999810000000	0.909090000000000	1.86998000000000	9.54772914572863
0.260000000000000	1.73160000000000	3.65560000000000	19.0476000000000	0.911368421052632	1.87466666666667	9.57165829145727
0.261000000000000	1.73591100000000	3.66470100000000	19.0950210000000	0.913637368421053	1.87933384615385	9.59548793969848
0.262000000000000	1.74020400000000	3.67376400000000	19.1422440000000	0.915896842105263	1.88398153846154	9.61921809045225
0.263000000000000	1.74447900000000	3.68278900000000	19.1892690000000	0.918146842105264	1.88860974358974	9.64284874371858
0.264000000000000	1.74873600000000	3.69177600000000	19.2360960000000	0.920387368421053	1.89321846153846	9.66637989949748
0.265000000000000	1.75297500000000	3.70072500000000	19.2827250000000	0.922618421052632	1.89780769230769	9.68981155778893
0.266000000000000	1.75719600000000	3.70963600000000	19.3291560000000	0.924840000000000	1.90237743589744	9.71314371859295
0.267000000000000	1.76139900000000	3.71850900000000	19.3753890000000	0.927052105263158	1.90692769230769	9.73637638190954
0.268000000000000	1.76558400000000	3.72734400000000	19.4214240000000	0.929254736842106	1.91145846153846	9.75950954773868
0.269000000000000	1.76975100000000	3.73614100000000	19.4672610000000	0.931447894736842	1.91596974358974	9.78254321608039
0.270000000000000	1.77390000000000	3.74490000000000	19.5129000000000	0.933631578947369	1.92046153846154	9.80547738693466
0.271000000000000	1.77803100000000	3.75362100000000	19.5583410000000	0.935805789473685	1.92493384615385	9.82831206030149
0.272000000000000	1.78214400000000	3.76230400000000	19.6035840000000	0.937970526315790	1.92938666666667	9.85104723618089
0.273000000000000	1.78623900000000	3.77094900000000	19.6486290000000	0.940125789473685	1.93382000000000	9.87368291457285
0.274000000000000	1.79031600000000	3.77955600000000	19.6934760000000	0.942271578947369	1.93823384615385	9.89621909547737
0.275000000000000	1.79437500000000	3.78812500000000	19.7381250000000	0.944407894736842	1.94262820512820	9.91865577889446
0.276000000000000	1.79841600000000	3.79665600000000	19.7825760000000	0.946534736842106	1.94700307692308	9.94099296482411
0.277000000000000	1.80243900000000	3.80514900000000	19.8268290000000	0.948652105263158	1.95135846153846	9.96323065326632
0.278000000000000	1.80644400000000	3.81360400000000	19.8708840000000	0.950760000000000	1.95569435897436	9.98536884422109
0.279000000000000	1.81043100000000	3.82202100000000	19.9147410000000	0.952858421052632	1.96001076923077	10.0074075376884
0.280000000000000	1.81440000000000	3.83040000000000	19.9584000000000	0.954947368421053	1.96430769230769	10.0293467336683
0.281000000000000	1.81835100000000	3.83874100000000	20.0018610000000	0.957026842105264	1.96858512820513	10.0511864321608
0.282000000000000	1.82228400000000	3.84704400000000	20.0451240000000	0.959096842105264	1.97284307692308	10.0729266331658
0.283000000000000	1.82619900000000	3.85530900000000	20.0881890000000	0.961157368421053	1.97708153846154	10.0945673366834
0.284000000000000	1.83009600000000	3.86353600000000	20.1310560000000	0.963208421052632	1.98130051282051	10.1161085427136
0.285000000000000	1.83397500000000	3.87172500000000	20.1737250000000	0.965250000000001	1.98550000000000	10.1375502512563
0.286000000000000	1.83783600000000	3.87987600000000	20.2161960000000	0.967282105263158	1.98968000000000	10.1588924623115
0.287000000000000	1.84167900000000	3.88798900000000	20.2584690000000	0.969304736842106	1.99384051282051	10.1801351758794
0.288000000000000	1.84550400000000	3.89606400000000	20.3005440000000	0.971317894736843	1.99798153846154	10.2012783919598
0.289000000000000	1.84931100000000	3.90410100000000	20.3424210000000	0.973321578947369	2.00210307692308	10.2223221105528
0.290000000000000	1.85310000000000	3.91210000000000	20.3841000000000	0.975315789473685	2.00620512820513	10.2432663316583
0.291000000000000	1.85687100000000	3.92006100000000	20.4255810000000	0.977300526315790	2.01028769230769	10.2641110552764
0.292000000000000	1.86062400000000	3.92798400000000	20.4668640000000	0.979275789473684	2.01435076923077	10.2848562814070
0.293000000000000	1.86435900000000	3.93586900000000	20.5079490000000	0.981241578947369	2.01839435897436	10.3055020100502
0.294000000000000	1.86807600000000	3.94371600000000	20.5488360000000	0.983197894736842	2.02241846153846	10.3260482412060
0.295000000000000	1.87177500000000	3.95152500000000	20.5895250000000	0.985144736842106	2.02642307692308	10.3464949748744
0.296000000000000	1.87545600000000	3.95929600000000	20.6300160000000	0.987082105263158	2.03040820512820	10.3668422110553
0.297000000000000	1.87911900000000	3.96702900000000	20.6703090000000	0.989010000000000	2.03437384615385	10.3870899497487
0.298000000000000	1.88276400000000	3.97472400000000	20.7104040000000	0.990928421052632	2.03832000000000	10.4072381909548
0.299000000000000	1.88639100000000	3.98238100000000	20.7503010000000	0.992837368421053	2.04224666666667	10.4272869346734
0.300000000000000	1.89000000000000	3.99000000000000	20.7900000000000	0.994736842105264	2.04615384615385	10.4472361809045
0.301000000000000	1.89359100000000	3.99758100000000	20.8295010000000	0.996626842105263	2.05004153846154	10.4670859296482
0.302000000000000	1.89716400000000	4.00512400000000	20.8688040000000	0.998507368421053	2.05390974358974	10.4868361809045
0.303000000000000	1.90071900000000	4.01262900000000	20.9079090000000	1.00037842105263	2.05775846153846	10.5064869346734
0.304000000000000	1.90425600000000	4.02009600000000	20.9468160000000	1.00224000000000	2.06158769230769	10.5260381909548
0.305000000000000	1.90777500000000	4.02752500000000	20.9855250000000	1.00409210526316	2.06539743589744	10.5454899497487
0.306000000000000	1.91127600000000	4.03491600000000	21.0240360000000	1.00593473684211	2.06918769230769	10.5648422110553
0.307000000000000	1.91475900000000	4.04226900000000	21.0623490000000	1.00776789473684	2.07295846153846	10.5840949748744
0.308000000000000	1.91822400000000	4.04958400000000	21.1004640000000	1.00959157894737	2.07670974358974	10.6032482412060
0.309000000000000	1.92167100000000	4.05686100000000	21.1383810000000	1.01140578947368	2.08044153846154	10.6223020100502
0.310000000000000	1.92510000000000	4.06410000000000	21.1761000000000	1.01321052631579	2.08415384615385	10.6412562814070
0.311000000000000	1.92851100000000	4.07130100000000	21.2136210000000	1.01500578947368	2.08784666666667	10.6601110552764
0.312000000000000	1.93190400000000	4.07846400000000	21.2509440000000	1.01679157894737	2.09152000000000	10.6788663316583
0.313000000000000	1.93527900000000	4.08558900000000	21.2880690000000	1.01856789473684	2.09517384615385	10.6975221105527
0.314000000000000	1.93863600000000	4.09267600000000	21.3249960000000	1.02033473684211	2.09880820512820	10.7160783919598
0.315000000000000	1.94197500000000	4.09972500000000	21.3617250000000	1.02209210526316	2.10242307692308	10.7345351758794
0.316000000000000	1.94529600000000	4.10673600000000	21.3982560000000	1.02384000000000	2.10601846153846	10.7528924623115
0.317000000000000	1.94859900000000	4.11370900000000	21.4345890000000	1.02557842105263	2.10959435897436	10.7711502512563
0.318000000000000	1.95188400000000	4.12064400000000	21.4707240000000	1.02730736842105	2.11315076923077	10.7893085427136
0.319000000000000	1.95515100000000	4.12754100000000	21.5066610000000	1.02902684210526	2.11668769230769	10.8073673366834
0.320000000000000	1.95840000000000	4.13440000000000	21.5424000000000	1.03073684210526	2.12020512820513	10.8253266331658
0.321000000000000	1.96163100000000	4.14122100000000	21.5779410000000	1.03243736842105	2.12370307692308	10.8431864321608
0.322000000000000	1.96484400000000	4.14800400000000	21.6132840000000	1.03412842105263	2.12718153846154	10.8609467336683
0.323000000000000	1.96803900000000	4.15474900000000	21.6484290000000	1.03581000000000	2.13064051282051	10.8786075376884
0.324000000000000	1.97121600000000	4.16145600000000	21.6833760000000	1.03748210526316	2.13408000000000	10.8961688442211
0.325000000000000	1.97437500000000	4.16812500000000	21.7181250000000	1.03914473684211	2.13750000000000	10.9136306532663
0.326000000000000	1.97751600000000	4.17475600000000	21.7526760000000	1.04079789473684	2.14090051282051	10.9309929648241
0.327000000000000	1.98063900000000	4.18134900000000	21.7870290000000	1.04244157894737	2.14428153846154	10.9482557788945
0.328000000000000	1.98374400000000	4.18790400000000	21.8211840000000	1.04407578947368	2.14764307692308	10.9654190954774
0.329000000000000	1.98683100000000	4.19442100000000	21.8551410000000	1.04570052631579	2.15098512820513	10.9824829145728
0.330000000000000	1.98990000000000	4.20090000000000	21.8889000000000	1.04731578947368	2.15430769230769	10.9994472361809
0.331000000000000	1.99295100000000	4.20734100000000	21.9224610000000	1.04892157894737	2.15761076923077	11.0163120603015
0.332000000000000	1.99598400000000	4.21374400000000	21.9558240000000	1.05051789473684	2.16089435897436	11.0330773869347
0.333000000000000	1.99899900000000	4.22010900000000	21.9889890000000	1.05210473684211	2.16415846153846	11.0497432160804
0.334000000000000	2.00199600000000	4.22643600000000	22.0219560000000	1.05368210526316	2.16740307692308	11.0663095477387
0.335000000000000	2.00497500000000	4.23272500000000	22.0547250000000	1.05525000000000	2.17062820512820	11.0827763819095
0.336000000000000	2.00793600000000	4.23897600000000	22.0872960000000	1.05680842105263	2.17383384615385	11.0991437185929
0.337000000000000	2.01087900000000	4.24518900000000	22.1196690000000	1.05835736842105	2.17702000000000	11.1154115577889
0.338000000000000	2.01380400000000	4.25136400000000	22.1518440000000	1.05989684210526	2.18018666666667	11.1315798994975
0.339000000000000	2.01671100000000	4.25750100000000	22.1838210000000	1.06142684210526	2.18333384615385	11.1476487437186
0.340000000000000	2.01960000000000	4.26360000000000	22.2156000000000	1.06294736842105	2.18646153846154	11.1636180904522
0.341000000000000	2.02247100000000	4.26966100000000	22.2471810000000	1.06445842105263	2.18956974358974	11.1794879396985
0.342000000000000	2.02532400000000	4.27568400000000	22.2785640000000	1.06596000000000	2.19265846153846	11.1952582914573
0.343000000000000	2.02815900000000	4.28166900000000	22.3097490000000	1.06745210526316	2.19572769230769	11.2109291457286
0.344000000000000	2.03097600000000	4.28761600000000	22.3407360000000	1.06893473684211	2.19877743589744	11.2265005025125
0.345000000000000	2.03377500000000	4.29352500000000	22.3715250000000	1.07040789473684	2.20180769230769	11.2419723618090
0.346000000000000	2.03655600000000	4.29939600000000	22.4021160000000	1.07187157894737	2.20481846153846	11.2573447236181
0.347000000000000	2.03931900000000	4.30522900000000	22.4325090000000	1.07332578947368	2.20780974358974	11.2726175879397
0.348000000000000	2.04206400000000	4.31102400000000	22.4627040000000	1.07477052631579	2.21078153846154	11.2877909547739
0.349000000000000	2.04479100000000	4.31678100000000	22.4927010000000	1.07620578947368	2.21373384615385	11.3028648241206
0.350000000000000	2.04750000000000	4.32250000000000	22.5225000000000	1.07763157894737	2.21666666666667	11.3178391959799
0.351000000000000	2.05019100000000	4.32818100000000	22.5521010000000	1.07904789473684	2.21958000000000	11.3327140703517
0.352000000000000	2.05286400000000	4.33382400000000	22.5815040000000	1.08045473684211	2.22247384615385	11.3474894472362
0.353000000000000	2.05551900000000	4.33942900000000	22.6107090000000	1.08185210526316	2.22534820512820	11.3621653266332
0.354000000000000	2.05815600000000	4.34499600000000	22.6397160000000	1.08324000000000	2.22820307692308	11.3767417085427
0.355000000000000	2.06077500000000	4.35052500000000	22.6685250000000	1.08461842105263	2.23103846153846	11.3912185929648
0.356000000000000	2.06337600000000	4.35601600000000	22.6971360000000	1.08598736842105	2.23385435897436	11.4055959798995
0.357000000000000	2.06595900000000	4.36146900000000	22.7255490000000	1.08734684210526	2.23665076923077	11.4198738693467
0.358000000000000	2.06852400000000	4.36688400000000	22.7537640000000	1.08869684210526	2.23942769230769	11.4340522613065
0.359000000000000	2.07107100000000	4.37226100000000	22.7817810000000	1.09003736842105	2.24218512820513	11.4481311557789
0.360000000000000	2.07360000000000	4.37760000000000	22.8096000000000	1.09136842105263	2.24492307692308	11.4621105527638
0.361000000000000	2.07611100000000	4.38290100000000	22.8372210000000	1.09269000000000	2.24764153846154	11.4759904522613
0.362000000000000	2.07860400000000	4.38816400000000	22.8646440000000	1.09400210526316	2.25034051282051	11.4897708542713
0.363000000000000	2.08107900000000	4.39338900000000	22.8918690000000	1.09530473684211	2.25302000000000	11.5034517587940
0.364000000000000	2.08353600000000	4.39857600000000	22.9188960000000	1.09659789473684	2.25568000000000	11.5170331658291
0.365000000000000	2.08597500000000	4.40372500000000	22.9457250000000	1.09788157894737	2.25832051282051	11.5305150753769
0.366000000000000	2.08839600000000	4.40883600000000	22.9723560000000	1.09915578947368	2.26094153846154	11.5438974874372
0.367000000000000	2.09079900000000	4.41390900000000	22.9987890000000	1.10042052631579	2.26354307692308	11.5571804020100
0.368000000000000	2.09318400000000	4.41894400000000	23.0250240000000	1.10167578947368	2.26612512820513	11.5703638190955
0.369000000000000	2.09555100000000	4.42394100000000	23.0510610000000	1.10292157894737	2.26868769230769	11.5834477386935
0.370000000000000	2.09790000000000	4.42890000000000	23.0769000000000	1.10415789473684	2.27123076923077	11.5964321608040
0.371000000000000	2.10023100000000	4.43382100000000	23.1025410000000	1.10538473684211	2.27375435897436	11.6093170854271
0.372000000000000	2.10254400000000	4.43870400000000	23.1279840000000	1.10660210526316	2.27625846153846	11.6221025125628
0.373000000000000	2.10483900000000	4.44354900000000	23.1532290000000	1.10781000000000	2.27874307692308	11.6347884422110
0.374000000000000	2.10711600000000	4.44835600000000	23.1782760000000	1.10900842105263	2.28120820512820	11.6473748743718
0.375000000000000	2.10937500000000	4.45312500000000	23.2031250000000	1.11019736842105	2.28365384615385	11.6598618090452
0.376000000000000	2.11161600000000	4.45785600000000	23.2277760000000	1.11137684210526	2.28608000000000	11.6722492462311
0.377000000000000	2.11383900000000	4.46254900000000	23.2522290000000	1.11254684210526	2.28848666666667	11.6845371859296
0.378000000000000	2.11604400000000	4.46720400000000	23.2764840000000	1.11370736842105	2.29087384615385	11.6967256281407
0.379000000000000	2.11823100000000	4.47182100000000	23.3005410000000	1.11485842105263	2.29324153846154	11.7088145728643
0.380000000000000	2.12040000000000	4.47640000000000	23.3244000000000	1.11600000000000	2.29558974358974	11.7208040201005
0.381000000000000	2.12255100000000	4.48094100000000	23.3480610000000	1.11713210526316	2.29791846153846	11.7326939698492
0.382000000000000	2.12468400000000	4.48544400000000	23.3715240000000	1.11825473684211	2.30022769230769	11.7444844221105
0.383000000000000	2.12679900000000	4.48990900000000	23.3947890000000	1.11936789473684	2.30251743589744	11.7561753768844
0.384000000000000	2.12889600000000	4.49433600000000	23.4178560000000	1.12047157894737	2.30478769230769	11.7677668341708
0.385000000000000	2.13097500000000	4.49872500000000	23.4407250000000	1.12156578947368	2.30703846153846	11.7792587939698
0.386000000000000	2.13303600000000	4.50307600000000	23.4633960000000	1.12265052631579	2.30926974358974	11.7906512562814
0.387000000000000	2.13507900000000	4.50738900000000	23.4858690000000	1.12372578947368	2.31148153846154	11.8019442211055
0.388000000000000	2.13710400000000	4.51166400000000	23.5081440000000	1.12479157894737	2.31367384615385	11.8131376884422
0.389000000000000	2.13911100000000	4.51590100000000	23.5302210000000	1.12584789473684	2.31584666666667	11.8242316582914
0.390000000000000	2.14110000000000	4.52010000000000	23.5521000000000	1.12689473684211	2.31800000000000	11.8352261306532
0.391000000000000	2.14307100000000	4.52426100000000	23.5737810000000	1.12793210526316	2.32013384615385	11.8461211055276
0.392000000000000	2.14502400000000	4.52838400000000	23.5952640000000	1.12896000000000	2.32224820512820	11.8569165829146
0.393000000000000	2.14695900000000	4.53246900000000	23.6165490000000	1.12997842105263	2.32434307692308	11.8676125628141
0.394000000000000	2.14887600000000	4.53651600000000	23.6376360000000	1.13098736842105	2.32641846153846	11.8782090452261
0.395000000000000	2.15077500000000	4.54052500000000	23.6585250000000	1.13198684210526	2.32847435897436	11.8887060301507
0.396000000000000	2.15265600000000	4.54449600000000	23.6792160000000	1.13297684210526	2.33051076923077	11.8991035175879
0.397000000000000	2.15451900000000	4.54842900000000	23.6997090000000	1.13395736842105	2.33252769230769	11.9094015075377
0.398000000000000	2.15636400000000	4.55232400000000	23.7200040000000	1.13492842105263	2.33452512820513	11.9196000000000
0.399000000000000	2.15819100000000	4.55618100000000	23.7401010000000	1.13589000000000	2.33650307692308	11.9296989949749
0.400000000000000	2.16000000000000	4.56000000000000	23.7600000000000	1.13684210526316	2.33846153846154	11.9396984924623
0.401000000000000	2.16179100000000	4.56378100000000	23.7797010000000	1.13778473684211	2.34040051282051	11.9495984924623
0.402000000000000	2.16356400000000	4.56752400000000	23.7992040000000	1.13871789473684	2.34232000000000	11.9593989949749
0.403000000000000	2.16531900000000	4.57122900000000	23.8185090000000	1.13964157894737	2.34422000000000	11.9691000000000
0.404000000000000	2.16705600000000	4.57489600000000	23.8376160000000	1.14055578947368	2.34610051282051	11.9787015075377
0.405000000000000	2.16877500000000	4.57852500000000	23.8565250000000	1.14146052631579	2.34796153846154	11.9882035175879
0.406000000000000	2.17047600000000	4.58211600000000	23.8752360000000	1.14235578947368	2.34980307692308	11.9976060301507
0.407000000000000	2.17215900000000	4.58566900000000	23.8937490000000	1.14324157894737	2.35162512820513	12.0069090452261
0.408000000000000	2.17382400000000	4.58918400000000	23.9120640000000	1.14411789473684	2.35342769230769	12.0161125628141
0.409000000000000	2.17547100000000	4.59266100000000	23.9301810000000	1.14498473684211	2.35521076923077	12.0252165829146
0.410000000000000	2.17710000000000	4.59610000000000	23.9481000000000	1.14584210526316	2.35697435897436	12.0342211055276
0.411000000000000	2.17871100000000	4.59950100000000	23.9658210000000	1.14669000000000	2.35871846153846	12.0431261306532
0.412000000000000	2.18030400000000	4.60286400000000	23.9833440000000	1.14752842105263	2.36044307692308	12.0519316582914
0.413000000000000	2.18187900000000	4.60618900000000	24.0006690000000	1.14835736842105	2.36214820512820	12.0606376884422
0.414000000000000	2.18343600000000	4.60947600000000	24.0177960000000	1.14917684210526	2.36383384615385	12.0692442211055
0.415000000000000	2.18497500000000	4.61272500000000	24.0347250000000	1.14998684210526	2.36550000000000	12.0777512562814
0.416000000000000	2.18649600000000	4.61593600000000	24.0514560000000	1.15078736842105	2.36714666666667	12.0861587939698
0.417000000000000	2.18799900000000	4.61910900000000	24.0679890000000	1.15157842105263	2.36877384615385	12.0944668341708
0.418000000000000	2.18948400000000	4.62224400000000	24.0843240000000	1.15236000000000	2.37038153846154	12.1026753768844
0.419000000000000	2.19095100000000	4.62534099999999	24.1004610000000	1.15313210526316	2.37196974358974	12.1107844221105
0.420000000000000	2.19240000000000	4.62840000000000	24.1164000000000	1.15389473684211	2.37353846153846	12.1187939698492
0.421000000000000	2.19383100000000	4.63142100000000	24.1321410000000	1.15464789473684	2.37508769230769	12.1267040201005
0.422000000000000	2.19524400000000	4.63440400000000	24.1476840000000	1.15539157894737	2.37661743589744	12.1345145728643
0.423000000000000	2.19663900000000	4.63734900000000	24.1630290000000	1.15612578947368	2.37812769230769	12.1422256281407
0.424000000000000	2.19801600000000	4.64025600000000	24.1781760000000	1.15685052631579	2.37961846153846	12.1498371859296
0.425000000000000	2.19937500000000	4.64312500000000	24.1931250000000	1.15756578947368	2.38108974358974	12.1573492462311
0.426000000000000	2.20071600000000	4.64595600000000	24.2078760000000	1.15827157894737	2.38254153846154	12.1647618090452
0.427000000000000	2.20203900000000	4.64874900000000	24.2224290000000	1.15896789473684	2.38397384615385	12.1720748743718
0.428000000000000	2.20334400000000	4.65150400000000	24.2367840000000	1.15965473684211	2.38538666666667	12.1792884422110
0.429000000000000	2.20463100000000	4.65422100000000	24.2509410000000	1.16033210526316	2.38678000000000	12.1864025125628
0.430000000000000	2.20590000000000	4.65690000000000	24.2649000000000	1.16100000000000	2.38815384615385	12.1934170854271
0.431000000000000	2.20715100000000	4.65954100000000	24.2786610000000	1.16165842105263	2.38950820512820	12.2003321608040
0.432000000000000	2.20838400000000	4.66214400000000	24.2922240000000	1.16230736842105	2.39084307692308	12.2071477386935
0.433000000000000	2.20959900000000	4.66470900000000	24.3055890000000	1.16294684210526	2.39215846153846	12.2138638190955
0.434000000000000	2.21079600000000	4.66723600000000	24.3187560000000	1.16357684210526	2.39345435897436	12.2204804020100
0.435000000000000	2.21197500000000	4.66972500000000	24.3317250000000	1.16419736842105	2.39473076923077	12.2269974874372
0.436000000000000	2.21313600000000	4.67217600000000	24.3444960000000	1.16480842105263	2.39598769230769	12.2334150753769
0.437000000000000	2.21427900000000	4.67458900000000	24.3570690000000	1.16541000000000	2.39722512820513	12.2397331658291
0.438000000000000	2.21540400000000	4.67696400000000	24.3694440000000	1.16600210526316	2.39844307692308	12.2459517587940
0.439000000000000	2.21651100000000	4.67930100000000	24.3816210000000	1.16658473684211	2.39964153846154	12.2520708542713
0.440000000000000	2.21760000000000	4.68160000000000	24.3936000000000	1.16715789473684	2.40082051282051	12.2580904522613
0.441000000000000	2.21867100000000	4.68386100000000	24.4053810000000	1.16772157894737	2.40198000000000	12.2640105527638
0.442000000000000	2.21972400000000	4.68608400000000	24.4169640000000	1.16827578947368	2.40312000000000	12.2698311557789
0.443000000000000	2.22075900000000	4.68826900000000	24.4283490000000	1.16882052631579	2.40424051282051	12.2755522613065
0.444000000000000	2.22177600000000	4.69041600000000	24.4395360000000	1.16935578947368	2.40534153846154	12.2811738693467
0.445000000000000	2.22277500000000	4.69252499999999	24.4505250000000	1.16988157894737	2.40642307692308	12.2866959798995
0.446000000000000	2.22375600000000	4.69459600000000	24.4613160000000	1.17039789473684	2.40748512820513	12.2921185929648
0.447000000000000	2.22471900000000	4.69662900000000	24.4719090000000	1.17090473684211	2.40852769230769	12.2974417085427
0.448000000000000	2.22566400000000	4.69862400000000	24.4823040000000	1.17140210526316	2.40955076923077	12.3026653266332
0.449000000000000	2.22659100000000	4.70058100000000	24.4925010000000	1.17189000000000	2.41055435897436	12.3077894472362
0.450000000000000	2.22750000000000	4.70250000000000	24.5025000000000	1.17236842105263	2.41153846153846	12.3128140703517
0.451000000000000	2.22839100000000	4.70438100000000	24.5123010000000	1.17283736842105	2.41250307692308	12.3177391959799
0.452000000000000	2.22926400000000	4.70622400000000	24.5219040000000	1.17329684210526	2.41344820512820	12.3225648241206
0.453000000000000	2.23011900000000	4.70802900000000	24.5313090000000	1.17374684210526	2.41437384615385	12.3272909547739
0.454000000000000	2.23095600000000	4.70979600000000	24.5405160000000	1.17418736842105	2.41528000000000	12.3319175879397
0.455000000000000	2.23177500000000	4.71152500000000	24.5495250000000	1.17461842105263	2.41616666666667	12.3364447236181
0.456000000000000	2.23257600000000	4.71321600000000	24.5583360000000	1.17504000000000	2.41703384615385	12.3408723618090
0.457000000000000	2.23335900000000	4.71486900000000	24.5669490000000	1.17545210526316	2.41788153846154	12.3452005025125
0.458000000000000	2.23412400000000	4.71648400000000	24.5753640000000	1.17585473684211	2.41870974358974	12.3494291457286
0.459000000000000	2.23487100000000	4.71806100000000	24.5835810000000	1.17624789473684	2.41951846153846	12.3535582914573
0.460000000000000	2.23560000000000	4.71960000000000	24.5916000000000	1.17663157894737	2.42030769230769	12.3575879396985
0.461000000000000	2.23631100000000	4.72110100000000	24.5994210000000	1.17700578947368	2.42107743589743	12.3615180904522
0.462000000000000	2.23700400000000	4.72256400000000	24.6070440000000	1.17737052631579	2.42182769230769	12.3653487437186
0.463000000000000	2.23767900000000	4.72398900000000	24.6144690000000	1.17772578947368	2.42255846153846	12.3690798994975
0.464000000000000	2.23833600000000	4.72537600000000	24.6216960000000	1.17807157894737	2.42326974358974	12.3727115577889
0.465000000000000	2.23897500000000	4.72672500000000	24.6287250000000	1.17840789473684	2.42396153846154	12.3762437185929
0.466000000000000	2.23959600000000	4.72803600000000	24.6355560000000	1.17873473684211	2.42463384615385	12.3796763819095
0.467000000000000	2.24019900000000	4.72930900000000	24.6421890000000	1.17905210526316	2.42528666666667	12.3830095477387
0.468000000000000	2.24078400000000	4.73054400000000	24.6486240000000	1.17936000000000	2.42592000000000	12.3862432160804
0.469000000000000	2.24135100000000	4.73174100000000	24.6548610000000	1.17965842105263	2.42653384615385	12.3893773869347
0.470000000000000	2.24190000000000	4.73290000000000	24.6609000000000	1.17994736842105	2.42712820512820	12.3924120603015
0.471000000000000	2.24243100000000	4.73402100000000	24.6667410000000	1.18022684210526	2.42770307692308	12.3953472361809
0.472000000000000	2.24294400000000	4.73510400000000	24.6723840000000	1.18049684210526	2.42825846153846	12.3981829145728
0.473000000000000	2.24343900000000	4.73614900000000	24.6778290000000	1.18075736842105	2.42879435897436	12.4009190954774
0.474000000000000	2.24391600000000	4.73715600000000	24.6830760000000	1.18100842105263	2.42931076923077	12.4035557788945
0.475000000000000	2.24437500000000	4.73812500000000	24.6881250000000	1.18125000000000	2.42980769230769	12.4060929648241
0.476000000000000	2.24481600000000	4.73905600000000	24.6929760000000	1.18148210526316	2.43028512820513	12.4085306532663
0.477000000000000	2.24523900000000	4.73994900000000	24.6976290000000	1.18170473684211	2.43074307692308	12.4108688442211
0.478000000000000	2.24564400000000	4.74080400000000	24.7020840000000	1.18191789473684	2.43118153846154	12.4131075376884
0.479000000000000	2.24603100000000	4.74162100000000	24.7063410000000	1.18212157894737	2.43160051282051	12.4152467336683
0.480000000000000	2.24640000000000	4.74240000000000	24.7104000000000	1.18231578947368	2.43200000000000	12.4172864321608
0.481000000000000	2.24675100000000	4.74314100000000	24.7142610000000	1.18250052631579	2.43238000000000	12.4192266331658
0.482000000000000	2.24708400000000	4.74384400000000	24.7179240000000	1.18267578947368	2.43274051282051	12.4210673366834
0.483000000000000	2.24739900000000	4.74450900000000	24.7213890000000	1.18284157894737	2.43308153846154	12.4228085427135
0.484000000000000	2.24769600000000	4.74513600000000	24.7246560000000	1.18299789473684	2.43340307692308	12.4244502512563
0.485000000000000	2.24797500000000	4.74572500000000	24.7277250000000	1.18314473684211	2.43370512820513	12.4259924623115
0.486000000000000	2.24823600000000	4.74627600000000	24.7305960000000	1.18328210526316	2.43398769230769	12.4274351758794
0.487000000000000	2.24847900000000	4.74678900000000	24.7332690000000	1.18341000000000	2.43425076923077	12.4287783919598
0.488000000000000	2.24870400000000	4.74726400000000	24.7357440000000	1.18352842105263	2.43449435897436	12.4300221105527
0.489000000000000	2.24891100000000	4.74770100000000	24.7380210000000	1.18363736842105	2.43471846153846	12.4311663316583
0.490000000000000	2.24910000000000	4.74810000000000	24.7401000000000	1.18373684210526	2.43492307692308	12.4322110552764
0.491000000000000	2.24927100000000	4.74846100000000	24.7419810000000	1.18382684210526	2.43510820512820	12.4331562814070
0.492000000000000	2.24942400000000	4.74878400000000	24.7436640000000	1.18390736842105	2.43527384615385	12.4340020100502
0.493000000000000	2.24955900000000	4.74906900000000	24.7451490000000	1.18397842105263	2.43542000000000	12.4347482412060
0.494000000000000	2.24967600000000	4.74931600000000	24.7464360000000	1.18404000000000	2.43554666666667	12.4353949748744
0.495000000000000	2.24977500000000	4.74952500000000	24.7475250000000	1.18409210526316	2.43565384615385	12.4359422110553
0.496000000000000	2.24985600000000	4.74969600000000	24.7484160000000	1.18413473684211	2.43574153846154	12.4363899497487
0.497000000000000	2.24991900000000	4.74982900000000	24.7491090000000	1.18416789473684	2.43580974358974	12.4367381909548
0.498000000000000	2.24996400000000	4.74992400000000	24.7496040000000	1.18419157894737	2.43585846153846	12.4369869346734
0.499000000000000	2.24999100000000	4.74998100000000	24.7499010000000	1.18420578947368	2.43588769230769	12.4371361809045
0.500000000000000	2.25000000000000	4.75000000000000	24.7500000000000	1.18421052631579	2.43589743589744	12.4371859296482
0.501000000000000	2.24999100000000	4.74998100000000	24.7499010000000	1.18420578947368	2.43588769230769	12.4371361809045
0.502000000000000	2.24996400000000	4.74992400000000	24.7496040000000	1.18419157894737	2.43585846153846	12.4369869346734
0.503000000000000	2.24991900000000	4.74982900000000	24.7491090000000	1.18416789473684	2.43580974358974	12.4367381909548
0.504000000000000	2.24985600000000	4.74969600000000	24.7484160000000	1.18413473684211	2.43574153846154	12.4363899497487
0.505000000000000	2.24977500000000	4.74952500000000	24.7475250000000	1.18409210526316	2.43565384615385	12.4359422110553
0.506000000000000	2.24967600000000	4.74931600000000	24.7464360000000	1.18404000000000	2.43554666666667	12.4353949748744
0.507000000000000	2.24955900000000	4.74906900000000	24.7451490000000	1.18397842105263	2.43542000000000	12.4347482412060
0.508000000000000	2.24942400000000	4.74878400000000	24.7436640000000	1.18390736842105	2.43527384615385	12.4340020100502
0.509000000000000	2.24927100000000	4.74846100000000	24.7419810000000	1.18382684210526	2.43510820512820	12.4331562814070
0.510000000000000	2.24910000000000	4.74810000000000	24.7401000000000	1.18373684210526	2.43492307692308	12.4322110552764
0.511000000000000	2.24891100000000	4.74770100000000	24.7380210000000	1.18363736842105	2.43471846153846	12.4311663316583
0.512000000000000	2.24870400000000	4.74726400000000	24.7357440000000	1.18352842105263	2.43449435897436	12.4300221105527
0.513000000000000	2.24847900000000	4.74678900000000	24.7332690000000	1.18341000000000	2.43425076923077	12.4287783919598
0.514000000000000	2.24823600000000	4.74627600000000	24.7305960000000	1.18328210526316	2.43398769230769	12.4274351758794
0.515000000000000	2.24797500000000	4.74572500000000	24.7277250000000	1.18314473684211	2.43370512820513	12.4259924623115
0.516000000000000	2.24769600000000	4.74513600000000	24.7246560000000	1.18299789473684	2.43340307692308	12.4244502512563
0.517000000000000	2.24739900000000	4.74450900000000	24.7213890000000	1.18284157894737	2.43308153846154	12.4228085427135
0.518000000000000	2.24708400000000	4.74384400000000	24.7179240000000	1.18267578947368	2.43274051282051	12.4210673366834
0.519000000000000	2.24675100000000	4.74314100000000	24.7142610000000	1.18250052631579	2.43238000000000	12.4192266331658
0.520000000000000	2.24640000000000	4.74240000000000	24.7104000000000	1.18231578947368	2.43200000000000	12.4172864321608
0.521000000000000	2.24603100000000	4.74162100000000	24.7063410000000	1.18212157894737	2.43160051282051	12.4152467336683
0.522000000000000	2.24564400000000	4.74080400000000	24.7020840000000	1.18191789473684	2.43118153846154	12.4131075376884
0.523000000000000	2.24523900000000	4.73994900000000	24.6976290000000	1.18170473684211	2.43074307692308	12.4108688442211
0.524000000000000	2.24481600000000	4.73905600000000	24.6929760000000	1.18148210526316	2.43028512820513	12.4085306532663
0.525000000000000	2.24437500000000	4.73812500000000	24.6881250000000	1.18125000000000	2.42980769230769	12.4060929648241
0.526000000000000	2.24391600000000	4.73715600000000	24.6830760000000	1.18100842105263	2.42931076923077	12.4035557788945
0.527000000000000	2.24343900000000	4.73614900000000	24.6778290000000	1.18075736842105	2.42879435897436	12.4009190954774
0.528000000000000	2.24294400000000	4.73510400000000	24.6723840000000	1.18049684210526	2.42825846153846	12.3981829145728
0.529000000000000	2.24243100000000	4.73402100000000	24.6667410000000	1.18022684210526	2.42770307692308	12.3953472361809
0.530000000000000	2.24190000000000	4.73290000000000	24.6609000000000	1.17994736842105	2.42712820512820	12.3924120603015
0.531000000000000	2.24135100000000	4.73174100000000	24.6548610000000	1.17965842105263	2.42653384615385	12.3893773869347
0.532000000000000	2.24078400000000	4.73054400000000	24.6486240000000	1.17936000000000	2.42592000000000	12.3862432160804
0.533000000000000	2.24019900000000	4.72930900000000	24.6421890000000	1.17905210526316	2.42528666666667	12.3830095477387
0.534000000000000	2.23959600000000	4.72803600000000	24.6355560000000	1.17873473684211	2.42463384615385	12.3796763819095
0.535000000000000	2.23897500000000	4.72672500000000	24.6287250000000	1.17840789473684	2.42396153846154	12.3762437185929
0.536000000000000	2.23833600000000	4.72537600000000	24.6216960000000	1.17807157894737	2.42326974358974	12.3727115577889
0.537000000000000	2.23767900000000	4.72398900000000	24.6144690000000	1.17772578947368	2.42255846153846	12.3690798994975
0.538000000000000	2.23700400000000	4.72256400000000	24.6070440000000	1.17737052631579	2.42182769230769	12.3653487437186
0.539000000000000	2.23631100000000	4.72110100000000	24.5994210000000	1.17700578947368	2.42107743589744	12.3615180904522
0.540000000000000	2.23560000000000	4.71960000000000	24.5916000000000	1.17663157894737	2.42030769230769	12.3575879396985
0.541000000000000	2.23487100000000	4.71806100000000	24.5835810000000	1.17624789473684	2.41951846153846	12.3535582914573
0.542000000000000	2.23412400000000	4.71648400000000	24.5753640000000	1.17585473684211	2.41870974358974	12.3494291457286
0.543000000000000	2.23335900000000	4.71486900000000	24.5669490000000	1.17545210526316	2.41788153846154	12.3452005025125
0.544000000000000	2.23257600000000	4.71321600000000	24.5583360000000	1.17504000000000	2.41703384615385	12.3408723618090
0.545000000000000	2.23177500000000	4.71152500000000	24.5495250000000	1.17461842105263	2.41616666666667	12.3364447236181
0.546000000000000	2.23095600000000	4.70979600000000	24.5405160000000	1.17418736842105	2.41528000000000	12.3319175879397
0.547000000000000	2.23011900000000	4.70802900000000	24.5313090000000	1.17374684210526	2.41437384615385	12.3272909547739
0.548000000000000	2.22926400000000	4.70622400000000	24.5219040000000	1.17329684210526	2.41344820512820	12.3225648241206
0.549000000000000	2.22839100000000	4.70438100000000	24.5123010000000	1.17283736842105	2.41250307692308	12.3177391959799
0.550000000000000	2.22750000000000	4.70250000000000	24.5025000000000	1.17236842105263	2.41153846153846	12.3128140703517
0.551000000000000	2.22659100000000	4.70058100000000	24.4925010000000	1.17189000000000	2.41055435897436	12.3077894472362
0.552000000000000	2.22566400000000	4.69862400000000	24.4823040000000	1.17140210526316	2.40955076923077	12.3026653266331
0.553000000000000	2.22471900000000	4.69662900000000	24.4719090000000	1.17090473684211	2.40852769230769	12.2974417085427
0.554000000000000	2.22375600000000	4.69459600000000	24.4613160000000	1.17039789473684	2.40748512820513	12.2921185929648
0.555000000000000	2.22277500000000	4.69252500000000	24.4505250000000	1.16988157894737	2.40642307692308	12.2866959798995
0.556000000000000	2.22177600000000	4.69041600000000	24.4395360000000	1.16935578947368	2.40534153846154	12.2811738693467
0.557000000000000	2.22075900000000	4.68826900000000	24.4283490000000	1.16882052631579	2.40424051282051	12.2755522613065
0.558000000000000	2.21972400000000	4.68608400000000	24.4169640000000	1.16827578947368	2.40312000000000	12.2698311557789
0.559000000000000	2.21867100000000	4.68386100000000	24.4053810000000	1.16772157894737	2.40198000000000	12.2640105527638
0.560000000000000	2.21760000000000	4.68160000000000	24.3936000000000	1.16715789473684	2.40082051282051	12.2580904522613
0.561000000000000	2.21651100000000	4.67930100000000	24.3816210000000	1.16658473684211	2.39964153846154	12.2520708542713
0.562000000000000	2.21540400000000	4.67696400000000	24.3694440000000	1.16600210526316	2.39844307692308	12.2459517587940
0.563000000000000	2.21427900000000	4.67458900000000	24.3570690000000	1.16541000000000	2.39722512820513	12.2397331658291
0.564000000000000	2.21313600000000	4.67217600000000	24.3444960000000	1.16480842105263	2.39598769230769	12.2334150753769
0.565000000000000	2.21197500000000	4.66972500000000	24.3317250000000	1.16419736842105	2.39473076923077	12.2269974874372
0.566000000000000	2.21079600000000	4.66723600000000	24.3187560000000	1.16357684210526	2.39345435897436	12.2204804020100
0.567000000000000	2.20959900000000	4.66470900000000	24.3055890000000	1.16294684210526	2.39215846153846	12.2138638190955
0.568000000000000	2.20838400000000	4.66214400000000	24.2922240000000	1.16230736842105	2.39084307692308	12.2071477386934
0.569000000000000	2.20715100000000	4.65954100000000	24.2786610000000	1.16165842105263	2.38950820512820	12.2003321608040
0.570000000000000	2.20590000000000	4.65690000000000	24.2649000000000	1.16100000000000	2.38815384615385	12.1934170854271
0.571000000000000	2.20463100000000	4.65422100000000	24.2509410000000	1.16033210526316	2.38678000000000	12.1864025125628
0.572000000000000	2.20334400000000	4.65150400000000	24.2367840000000	1.15965473684211	2.38538666666667	12.1792884422110
0.573000000000000	2.20203900000000	4.64874900000000	24.2224290000000	1.15896789473684	2.38397384615385	12.1720748743718
0.574000000000000	2.20071600000000	4.64595600000000	24.2078760000000	1.15827157894737	2.38254153846154	12.1647618090452
0.575000000000000	2.19937500000000	4.64312500000000	24.1931250000000	1.15756578947368	2.38108974358974	12.1573492462311
0.576000000000000	2.19801600000000	4.64025600000000	24.1781760000000	1.15685052631579	2.37961846153846	12.1498371859296
0.577000000000000	2.19663900000000	4.63734900000000	24.1630290000000	1.15612578947368	2.37812769230769	12.1422256281407
0.578000000000000	2.19524400000000	4.63440400000000	24.1476840000000	1.15539157894737	2.37661743589744	12.1345145728643
0.579000000000000	2.19383100000000	4.63142100000000	24.1321410000000	1.15464789473684	2.37508769230769	12.1267040201005
0.580000000000000	2.19240000000000	4.62840000000000	24.1164000000000	1.15389473684211	2.37353846153846	12.1187939698492
0.581000000000000	2.19095100000000	4.62534100000000	24.1004610000000	1.15313210526316	2.37196974358974	12.1107844221105
0.582000000000000	2.18948400000000	4.62224400000000	24.0843240000000	1.15236000000000	2.37038153846154	12.1026753768844
0.583000000000000	2.18799900000000	4.61910900000000	24.0679890000000	1.15157842105263	2.36877384615385	12.0944668341708
0.584000000000000	2.18649600000000	4.61593600000000	24.0514560000000	1.15078736842105	2.36714666666667	12.0861587939698
0.585000000000000	2.18497500000000	4.61272500000000	24.0347250000000	1.14998684210526	2.36550000000000	12.0777512562814
0.586000000000000	2.18343600000000	4.60947600000000	24.0177960000000	1.14917684210526	2.36383384615385	12.0692442211055
0.587000000000000	2.18187900000000	4.60618900000000	24.0006690000000	1.14835736842105	2.36214820512820	12.0606376884422
0.588000000000000	2.18030400000000	4.60286400000000	23.9833440000000	1.14752842105263	2.36044307692308	12.0519316582914
0.589000000000000	2.17871100000000	4.59950100000000	23.9658210000000	1.14669000000000	2.35871846153846	12.0431261306533
0.590000000000000	2.17710000000000	4.59610000000000	23.9481000000000	1.14584210526316	2.35697435897436	12.0342211055276
0.591000000000000	2.17547100000000	4.59266100000000	23.9301810000000	1.14498473684211	2.35521076923077	12.0252165829146
0.592000000000000	2.17382400000000	4.58918400000000	23.9120640000000	1.14411789473684	2.35342769230769	12.0161125628141
0.593000000000000	2.17215900000000	4.58566900000000	23.8937490000000	1.14324157894737	2.35162512820513	12.0069090452261
0.594000000000000	2.17047600000000	4.58211600000000	23.8752360000000	1.14235578947368	2.34980307692308	11.9976060301507
0.595000000000000	2.16877500000000	4.57852500000000	23.8565250000000	1.14146052631579	2.34796153846154	11.9882035175879
0.596000000000000	2.16705600000000	4.57489600000000	23.8376160000000	1.14055578947368	2.34610051282051	11.9787015075377
0.597000000000000	2.16531900000000	4.57122900000000	23.8185090000000	1.13964157894737	2.34422000000000	11.9691000000000
0.598000000000000	2.16356400000000	4.56752400000000	23.7992040000000	1.13871789473684	2.34232000000000	11.9593989949749
0.599000000000000	2.16179100000000	4.56378100000000	23.7797010000000	1.13778473684211	2.34040051282051	11.9495984924623
0.600000000000000	2.16000000000000	4.56000000000000	23.7600000000000	1.13684210526316	2.33846153846154	11.9396984924623
0.601000000000000	2.15819100000000	4.55618100000000	23.7401010000000	1.13589000000000	2.33650307692308	11.9296989949749
0.602000000000000	2.15636400000000	4.55232400000000	23.7200040000000	1.13492842105263	2.33452512820513	11.9196000000000
0.603000000000000	2.15451900000000	4.54842900000000	23.6997090000000	1.13395736842105	2.33252769230769	11.9094015075377
0.604000000000000	2.15265600000000	4.54449600000000	23.6792160000000	1.13297684210526	2.33051076923077	11.8991035175879
0.605000000000000	2.15077500000000	4.54052500000000	23.6585250000000	1.13198684210526	2.32847435897436	11.8887060301507
0.606000000000000	2.14887600000000	4.53651600000000	23.6376360000000	1.13098736842105	2.32641846153846	11.8782090452261
0.607000000000000	2.14695900000000	4.53246900000000	23.6165490000000	1.12997842105263	2.32434307692308	11.8676125628141
0.608000000000000	2.14502400000000	4.52838400000000	23.5952640000000	1.12896000000000	2.32224820512820	11.8569165829146
0.609000000000000	2.14307100000000	4.52426100000000	23.5737810000000	1.12793210526316	2.32013384615385	11.8461211055276
0.610000000000000	2.14110000000000	4.52010000000000	23.5521000000000	1.12689473684211	2.31800000000000	11.8352261306533
0.611000000000000	2.13911100000000	4.51590100000000	23.5302210000000	1.12584789473684	2.31584666666667	11.8242316582914
0.612000000000000	2.13710400000000	4.51166400000000	23.5081440000000	1.12479157894737	2.31367384615385	11.8131376884422
0.613000000000000	2.13507900000000	4.50738900000000	23.4858690000000	1.12372578947368	2.31148153846154	11.8019442211055
0.614000000000000	2.13303600000000	4.50307600000000	23.4633960000000	1.12265052631579	2.30926974358974	11.7906512562814
0.615000000000000	2.13097500000000	4.49872500000000	23.4407250000000	1.12156578947368	2.30703846153846	11.7792587939698
0.616000000000000	2.12889600000000	4.49433600000000	23.4178560000000	1.12047157894737	2.30478769230769	11.7677668341708
0.617000000000000	2.12679900000000	4.48990900000000	23.3947890000000	1.11936789473684	2.30251743589744	11.7561753768844
0.618000000000000	2.12468400000000	4.48544400000000	23.3715240000000	1.11825473684211	2.30022769230769	11.7444844221105
0.619000000000000	2.12255100000000	4.48094100000000	23.3480610000000	1.11713210526316	2.29791846153846	11.7326939698492
0.620000000000000	2.12040000000000	4.47640000000000	23.3244000000000	1.11600000000000	2.29558974358974	11.7208040201005
0.621000000000000	2.11823100000000	4.47182100000000	23.3005410000000	1.11485842105263	2.29324153846154	11.7088145728643
0.622000000000000	2.11604400000000	4.46720400000000	23.2764840000000	1.11370736842105	2.29087384615385	11.6967256281407
0.623000000000000	2.11383900000000	4.46254900000000	23.2522290000000	1.11254684210526	2.28848666666667	11.6845371859296
0.624000000000000	2.11161600000000	4.45785600000000	23.2277760000000	1.11137684210526	2.28608000000000	11.6722492462311
0.625000000000000	2.10937500000000	4.45312500000000	23.2031250000000	1.11019736842105	2.28365384615385	11.6598618090452
0.626000000000000	2.10711600000000	4.44835600000000	23.1782760000000	1.10900842105263	2.28120820512820	11.6473748743718
0.627000000000000	2.10483900000000	4.44354900000000	23.1532290000000	1.10781000000000	2.27874307692308	11.6347884422110
0.628000000000000	2.10254400000000	4.43870400000000	23.1279840000000	1.10660210526316	2.27625846153846	11.6221025125628
0.629000000000000	2.10023100000000	4.43382100000000	23.1025410000000	1.10538473684211	2.27375435897436	11.6093170854271
0.630000000000000	2.09790000000000	4.42890000000000	23.0769000000000	1.10415789473684	2.27123076923077	11.5964321608040
0.631000000000000	2.09555100000000	4.42394100000000	23.0510610000000	1.10292157894737	2.26868769230769	11.5834477386935
0.632000000000000	2.09318400000000	4.41894400000000	23.0250240000000	1.10167578947368	2.26612512820513	11.5703638190955
0.633000000000000	2.09079900000000	4.41390900000000	22.9987890000000	1.10042052631579	2.26354307692308	11.5571804020100
0.634000000000000	2.08839600000000	4.40883600000000	22.9723560000000	1.09915578947368	2.26094153846154	11.5438974874372
0.635000000000000	2.08597500000000	4.40372500000000	22.9457250000000	1.09788157894737	2.25832051282051	11.5305150753769
0.636000000000000	2.08353600000000	4.39857600000000	22.9188960000000	1.09659789473684	2.25568000000000	11.5170331658291
0.637000000000000	2.08107900000000	4.39338900000000	22.8918690000000	1.09530473684211	2.25302000000000	11.5034517587940
0.638000000000000	2.07860400000000	4.38816400000000	22.8646440000000	1.09400210526316	2.25034051282051	11.4897708542713
0.639000000000000	2.07611100000000	4.38290100000000	22.8372210000000	1.09269000000000	2.24764153846154	11.4759904522613
0.640000000000000	2.07360000000000	4.37760000000000	22.8096000000000	1.09136842105263	2.24492307692308	11.4621105527638
0.641000000000000	2.07107100000000	4.37226100000000	22.7817810000000	1.09003736842105	2.24218512820513	11.4481311557789
0.642000000000000	2.06852400000000	4.36688400000000	22.7537640000000	1.08869684210526	2.23942769230769	11.4340522613065
0.643000000000000	2.06595900000000	4.36146900000000	22.7255490000000	1.08734684210526	2.23665076923077	11.4198738693467
0.644000000000000	2.06337600000000	4.35601600000000	22.6971360000000	1.08598736842105	2.23385435897436	11.4055959798995
0.645000000000000	2.06077500000000	4.35052500000000	22.6685250000000	1.08461842105263	2.23103846153846	11.3912185929648
0.646000000000000	2.05815600000000	4.34499600000000	22.6397160000000	1.08324000000000	2.22820307692308	11.3767417085427
0.647000000000000	2.05551900000000	4.33942900000000	22.6107090000000	1.08185210526316	2.22534820512820	11.3621653266332
0.648000000000000	2.05286400000000	4.33382400000000	22.5815040000000	1.08045473684211	2.22247384615385	11.3474894472362
0.649000000000000	2.05019100000000	4.32818100000000	22.5521010000000	1.07904789473684	2.21958000000000	11.3327140703517
0.650000000000000	2.04750000000000	4.32250000000000	22.5225000000000	1.07763157894737	2.21666666666667	11.3178391959799
0.651000000000000	2.04479100000000	4.31678100000000	22.4927010000000	1.07620578947368	2.21373384615385	11.3028648241206
0.652000000000000	2.04206400000000	4.31102400000000	22.4627040000000	1.07477052631579	2.21078153846154	11.2877909547739
0.653000000000000	2.03931900000000	4.30522900000000	22.4325090000000	1.07332578947368	2.20780974358974	11.2726175879397
0.654000000000000	2.03655600000000	4.29939600000000	22.4021160000000	1.07187157894737	2.20481846153846	11.2573447236181
0.655000000000000	2.03377500000000	4.29352500000000	22.3715250000000	1.07040789473684	2.20180769230769	11.2419723618090
0.656000000000000	2.03097600000000	4.28761600000000	22.3407360000000	1.06893473684211	2.19877743589744	11.2265005025125
0.657000000000000	2.02815900000000	4.28166900000000	22.3097490000000	1.06745210526316	2.19572769230769	11.2109291457286
0.658000000000000	2.02532400000000	4.27568400000000	22.2785640000000	1.06596000000000	2.19265846153846	11.1952582914573
0.659000000000000	2.02247100000000	4.26966100000000	22.2471810000000	1.06445842105263	2.18956974358974	11.1794879396985
0.660000000000000	2.01960000000000	4.26360000000000	22.2156000000000	1.06294736842105	2.18646153846154	11.1636180904522
0.661000000000000	2.01671100000000	4.25750100000000	22.1838210000000	1.06142684210526	2.18333384615385	11.1476487437186
0.662000000000000	2.01380400000000	4.25136400000000	22.1518440000000	1.05989684210526	2.18018666666667	11.1315798994975
0.663000000000000	2.01087900000000	4.24518900000000	22.1196690000000	1.05835736842105	2.17702000000000	11.1154115577889
0.664000000000000	2.00793600000000	4.23897600000000	22.0872960000000	1.05680842105263	2.17383384615385	11.0991437185930
0.665000000000000	2.00497500000000	4.23272500000000	22.0547250000000	1.05525000000000	2.17062820512820	11.0827763819095
0.666000000000000	2.00199600000000	4.22643600000000	22.0219560000000	1.05368210526316	2.16740307692308	11.0663095477387
0.667000000000000	1.99899900000000	4.22010900000000	21.9889890000000	1.05210473684211	2.16415846153846	11.0497432160804
0.668000000000000	1.99598400000000	4.21374400000000	21.9558240000000	1.05051789473684	2.16089435897436	11.0330773869347
0.669000000000000	1.99295100000000	4.20734100000000	21.9224610000000	1.04892157894737	2.15761076923077	11.0163120603015
0.670000000000000	1.98990000000000	4.20090000000000	21.8889000000000	1.04731578947368	2.15430769230769	10.9994472361809
0.671000000000000	1.98683100000000	4.19442100000000	21.8551410000000	1.04570052631579	2.15098512820513	10.9824829145728
0.672000000000000	1.98374400000000	4.18790400000000	21.8211840000000	1.04407578947368	2.14764307692308	10.9654190954774
0.673000000000000	1.98063900000000	4.18134900000000	21.7870290000000	1.04244157894737	2.14428153846154	10.9482557788945
0.674000000000000	1.97751600000000	4.17475600000000	21.7526760000000	1.04079789473684	2.14090051282051	10.9309929648241
0.675000000000000	1.97437500000000	4.16812500000000	21.7181250000000	1.03914473684211	2.13750000000000	10.9136306532663
0.676000000000000	1.97121600000000	4.16145600000000	21.6833760000000	1.03748210526316	2.13408000000000	10.8961688442211
0.677000000000000	1.96803900000000	4.15474900000000	21.6484290000000	1.03581000000000	2.13064051282051	10.8786075376884
0.678000000000000	1.96484400000000	4.14800400000000	21.6132840000000	1.03412842105263	2.12718153846154	10.8609467336683
0.679000000000000	1.96163100000000	4.14122100000000	21.5779410000000	1.03243736842105	2.12370307692308	10.8431864321608
0.680000000000000	1.95840000000000	4.13440000000000	21.5424000000000	1.03073684210526	2.12020512820513	10.8253266331658
0.681000000000000	1.95515100000000	4.12754100000000	21.5066610000000	1.02902684210526	2.11668769230769	10.8073673366834
0.682000000000000	1.95188400000000	4.12064400000000	21.4707240000000	1.02730736842105	2.11315076923077	10.7893085427136
0.683000000000000	1.94859900000000	4.11370900000000	21.4345890000000	1.02557842105263	2.10959435897436	10.7711502512563
0.684000000000000	1.94529600000000	4.10673600000000	21.3982560000000	1.02384000000000	2.10601846153846	10.7528924623115
0.685000000000000	1.94197500000000	4.09972500000000	21.3617250000000	1.02209210526316	2.10242307692308	10.7345351758794
0.686000000000000	1.93863600000000	4.09267600000000	21.3249960000000	1.02033473684211	2.09880820512820	10.7160783919598
0.687000000000000	1.93527900000000	4.08558900000000	21.2880690000000	1.01856789473684	2.09517384615385	10.6975221105527
0.688000000000000	1.93190400000000	4.07846400000000	21.2509440000000	1.01679157894737	2.09152000000000	10.6788663316583
0.689000000000000	1.92851100000000	4.07130100000000	21.2136210000000	1.01500578947368	2.08784666666667	10.6601110552764
0.690000000000000	1.92510000000000	4.06410000000000	21.1761000000000	1.01321052631579	2.08415384615385	10.6412562814070
0.691000000000000	1.92167100000000	4.05686100000000	21.1383810000000	1.01140578947368	2.08044153846154	10.6223020100502
0.692000000000000	1.91822400000000	4.04958400000000	21.1004640000000	1.00959157894737	2.07670974358974	10.6032482412060
0.693000000000000	1.91475900000000	4.04226900000000	21.0623490000000	1.00776789473684	2.07295846153846	10.5840949748744
0.694000000000000	1.91127600000000	4.03491600000000	21.0240360000000	1.00593473684211	2.06918769230769	10.5648422110553
0.695000000000000	1.90777500000000	4.02752500000000	20.9855250000000	1.00409210526316	2.06539743589743	10.5454899497487
0.696000000000000	1.90425600000000	4.02009600000000	20.9468160000000	1.00224000000000	2.06158769230769	10.5260381909548
0.697000000000000	1.90071900000000	4.01262900000000	20.9079090000000	1.00037842105263	2.05775846153846	10.5064869346734
0.698000000000000	1.89716400000000	4.00512400000000	20.8688040000000	0.998507368421053	2.05390974358974	10.4868361809045
0.699000000000000	1.89359100000000	3.99758100000000	20.8295010000000	0.996626842105263	2.05004153846154	10.4670859296482
0.700000000000000	1.89000000000000	3.99000000000000	20.7900000000000	0.994736842105264	2.04615384615385	10.4472361809045
0.701000000000000	1.88639100000000	3.98238100000000	20.7503010000000	0.992837368421053	2.04224666666667	10.4272869346734
0.702000000000000	1.88276400000000	3.97472400000000	20.7104040000000	0.990928421052632	2.03832000000000	10.4072381909548
0.703000000000000	1.87911900000000	3.96702900000000	20.6703090000000	0.989010000000000	2.03437384615385	10.3870899497487
0.704000000000000	1.87545600000000	3.95929600000000	20.6300160000000	0.987082105263158	2.03040820512820	10.3668422110553
0.705000000000000	1.87177500000000	3.95152500000000	20.5895250000000	0.985144736842105	2.02642307692308	10.3464949748744
0.706000000000000	1.86807600000000	3.94371600000000	20.5488360000000	0.983197894736843	2.02241846153846	10.3260482412060
0.707000000000000	1.86435900000000	3.93586900000000	20.5079490000000	0.981241578947369	2.01839435897436	10.3055020100502
0.708000000000000	1.86062400000000	3.92798400000000	20.4668640000000	0.979275789473685	2.01435076923077	10.2848562814070
0.709000000000000	1.85687100000000	3.92006100000000	20.4255810000000	0.977300526315790	2.01028769230769	10.2641110552764
0.710000000000000	1.85310000000000	3.91210000000000	20.3841000000000	0.975315789473685	2.00620512820513	10.2432663316583
0.711000000000000	1.84931100000000	3.90410100000000	20.3424210000000	0.973321578947369	2.00210307692308	10.2223221105527
0.712000000000000	1.84550400000000	3.89606400000000	20.3005440000000	0.971317894736843	1.99798153846154	10.2012783919598
0.713000000000000	1.84167900000000	3.88798900000000	20.2584690000000	0.969304736842106	1.99384051282051	10.1801351758794
0.714000000000000	1.83783600000000	3.87987600000000	20.2161960000000	0.967282105263158	1.98968000000000	10.1588924623115
0.715000000000000	1.83397500000000	3.87172500000000	20.1737250000000	0.965250000000000	1.98550000000000	10.1375502512563
0.716000000000000	1.83009600000000	3.86353600000000	20.1310560000000	0.963208421052632	1.98130051282051	10.1161085427136
0.717000000000000	1.82619900000000	3.85530900000000	20.0881890000000	0.961157368421053	1.97708153846154	10.0945673366834
0.718000000000000	1.82228400000000	3.84704400000000	20.0451240000000	0.959096842105264	1.97284307692308	10.0729266331658
0.719000000000000	1.81835100000000	3.83874100000000	20.0018610000000	0.957026842105264	1.96858512820513	10.0511864321608
0.720000000000000	1.81440000000000	3.83040000000000	19.9584000000000	0.954947368421053	1.96430769230769	10.0293467336683
0.721000000000000	1.81043100000000	3.82202100000000	19.9147410000000	0.952858421052632	1.96001076923077	10.0074075376884
0.722000000000000	1.80644400000000	3.81360400000000	19.8708840000000	0.950760000000001	1.95569435897436	9.98536884422109
0.723000000000000	1.80243900000000	3.80514900000000	19.8268290000000	0.948652105263158	1.95135846153846	9.96323065326632
0.724000000000000	1.79841600000000	3.79665600000000	19.7825760000000	0.946534736842105	1.94700307692308	9.94099296482411
0.725000000000000	1.79437500000000	3.78812500000000	19.7381250000000	0.944407894736842	1.94262820512820	9.91865577889446
0.726000000000000	1.79031600000000	3.77955600000000	19.6934760000000	0.942271578947369	1.93823384615385	9.89621909547737
0.727000000000000	1.78623900000000	3.77094900000000	19.6486290000000	0.940125789473685	1.93382000000000	9.87368291457285
0.728000000000000	1.78214400000000	3.76230400000000	19.6035840000000	0.937970526315790	1.92938666666667	9.85104723618089
0.729000000000000	1.77803100000000	3.75362100000000	19.5583410000000	0.935805789473685	1.92493384615385	9.82831206030149
0.730000000000000	1.77390000000000	3.74490000000000	19.5129000000000	0.933631578947369	1.92046153846154	9.80547738693466
0.731000000000000	1.76975100000000	3.73614100000000	19.4672610000000	0.931447894736843	1.91596974358974	9.78254321608039
0.732000000000000	1.76558400000000	3.72734400000000	19.4214240000000	0.929254736842106	1.91145846153846	9.75950954773868
0.733000000000000	1.76139900000000	3.71850900000000	19.3753890000000	0.927052105263158	1.90692769230769	9.73637638190953
0.734000000000000	1.75719600000000	3.70963600000000	19.3291560000000	0.924840000000000	1.90237743589744	9.71314371859295
0.735000000000000	1.75297500000000	3.70072500000000	19.2827250000000	0.922618421052632	1.89780769230769	9.68981155778893
0.736000000000000	1.74873600000000	3.69177600000000	19.2360960000000	0.920387368421053	1.89321846153846	9.66637989949747
0.737000000000000	1.74447900000000	3.68278900000000	19.1892690000000	0.918146842105264	1.88860974358974	9.64284874371858
0.738000000000000	1.74020400000000	3.67376400000000	19.1422440000000	0.915896842105264	1.88398153846154	9.61921809045225
0.739000000000000	1.73591100000000	3.66470100000000	19.0950210000000	0.913637368421053	1.87933384615385	9.59548793969848
0.740000000000000	1.73160000000000	3.65560000000000	19.0476000000000	0.911368421052632	1.87466666666667	9.57165829145727
0.741000000000000	1.72727100000000	3.64646100000000	18.9999810000000	0.909090000000000	1.86998000000000	9.54772914572863
0.742000000000000	1.72292400000000	3.63728400000000	18.9521640000000	0.906802105263158	1.86527384615385	9.52370050251255
0.743000000000000	1.71855900000000	3.62806900000000	18.9041490000000	0.904504736842106	1.86054820512820	9.49957236180903
0.744000000000000	1.71417600000000	3.61881600000000	18.8559360000000	0.902197894736842	1.85580307692308	9.47534472361808
0.745000000000000	1.70977500000000	3.60952500000000	18.8075250000000	0.899881578947369	1.85103846153846	9.45101758793969
0.746000000000000	1.70535600000000	3.60019600000000	18.7589160000000	0.897555789473685	1.84625435897436	9.42659095477386
0.747000000000000	1.70091900000000	3.59082900000000	18.7101090000000	0.895220526315790	1.84145076923077	9.40206482412059
0.748000000000000	1.69646400000000	3.58142400000000	18.6611040000000	0.892875789473685	1.83662769230769	9.37743919597989
0.749000000000000	1.69199100000000	3.57198100000000	18.6119010000000	0.890521578947369	1.83178512820513	9.35271407035175
0.750000000000000	1.68750000000000	3.56250000000000	18.5625000000000	0.888157894736842	1.82692307692308	9.32788944723617
0.751000000000000	1.68299100000000	3.55298100000000	18.5129010000000	0.885784736842106	1.82204153846154	9.30296532663315
0.752000000000000	1.67846400000000	3.54342400000000	18.4631040000000	0.883402105263158	1.81714051282051	9.27794170854270
0.753000000000000	1.67391900000000	3.53382900000000	18.4131090000000	0.881010000000000	1.81222000000000	9.25281859296481
0.754000000000000	1.66935600000000	3.52419600000000	18.3629160000000	0.878608421052632	1.80728000000000	9.22759597989949
0.755000000000000	1.66477500000000	3.51452500000000	18.3125250000000	0.876197368421053	1.80232051282051	9.20227386934672
0.756000000000000	1.66017600000000	3.50481600000000	18.2619360000000	0.873776842105263	1.79734153846154	9.17685226130652
0.757000000000000	1.65555900000000	3.49506900000000	18.2111490000000	0.871346842105264	1.79234307692308	9.15133115577888
0.758000000000000	1.65092400000000	3.48528400000000	18.1601640000000	0.868907368421053	1.78732512820513	9.12571055276380
0.759000000000000	1.64627100000000	3.47546100000000	18.1089810000000	0.866458421052632	1.78228769230769	9.09999045226129
0.760000000000000	1.64160000000000	3.46560000000000	18.0576000000000	0.864000000000000	1.77723076923077	9.07417085427134
0.761000000000000	1.63691100000000	3.45570100000000	18.0060210000000	0.861532105263158	1.77215435897436	9.04825175879396
0.762000000000000	1.63220400000000	3.44576400000000	17.9542440000000	0.859054736842106	1.76705846153846	9.02223316582913
0.763000000000000	1.62747900000000	3.43578900000000	17.9022690000000	0.856567894736842	1.76194307692308	8.99611507537687
0.764000000000000	1.62273600000000	3.42577600000000	17.8500960000000	0.854071578947369	1.75680820512820	8.96989748743717
0.765000000000000	1.61797500000000	3.41572500000000	17.7977250000000	0.851565789473684	1.75165384615385	8.94358040201004
0.766000000000000	1.61319600000000	3.40563600000000	17.7451560000000	0.849050526315790	1.74648000000000	8.91716381909546
0.767000000000000	1.60839900000000	3.39550900000000	17.6923890000000	0.846525789473685	1.74128666666667	8.89064773869345
0.768000000000000	1.60358400000000	3.38534400000000	17.6394240000000	0.843991578947369	1.73607384615385	8.86403216080401
0.769000000000000	1.59875100000000	3.37514100000000	17.5862610000000	0.841447894736842	1.73084153846154	8.83731708542712
0.770000000000000	1.59390000000000	3.36490000000000	17.5329000000000	0.838894736842106	1.72558974358974	8.81050251256280
0.771000000000000	1.58903100000000	3.35462100000000	17.4793410000000	0.836332105263158	1.72031846153846	8.78358844221104
0.772000000000000	1.58414400000000	3.34430400000000	17.4255840000000	0.833760000000000	1.71502769230769	8.75657487437185
0.773000000000000	1.57923900000000	3.33394900000000	17.3716290000000	0.831178421052632	1.70971743589744	8.72946180904521
0.774000000000000	1.57431600000000	3.32355600000000	17.3174760000000	0.828587368421053	1.70438769230769	8.70224924623114
0.775000000000000	1.56937500000000	3.31312500000000	17.2631250000000	0.825986842105263	1.69903846153846	8.67493718592963
0.776000000000000	1.56441600000000	3.30265600000000	17.2085760000000	0.823376842105263	1.69366974358974	8.64752562814069
0.777000000000000	1.55943900000000	3.29214900000000	17.1538290000000	0.820757368421053	1.68828153846154	8.62001457286431
0.778000000000000	1.55444400000000	3.28160400000000	17.0988840000000	0.818128421052632	1.68287384615385	8.59240402010049
0.779000000000000	1.54943100000000	3.27102100000000	17.0437410000000	0.815490000000000	1.67744666666667	8.56469396984923
0.780000000000000	1.54440000000000	3.26040000000000	16.9884000000000	0.812842105263158	1.67200000000000	8.53688442211054
0.781000000000000	1.53935100000000	3.24974100000000	16.9328610000000	0.810184736842106	1.66653384615385	8.50897537688441
0.782000000000000	1.53428400000000	3.23904400000000	16.8771240000000	0.807517894736842	1.66104820512820	8.48096683417084
0.783000000000000	1.52919900000000	3.22830900000000	16.8211890000000	0.804841578947369	1.65554307692308	8.45285879396984
0.784000000000000	1.52409600000000	3.21753600000000	16.7650560000000	0.802155789473684	1.65001846153846	8.42465125628140
0.785000000000000	1.51897500000000	3.20672500000000	16.7087250000000	0.799460526315790	1.64447435897436	8.39634422110551
0.786000000000000	1.51383600000000	3.19587600000000	16.6521960000000	0.796755789473684	1.63891076923077	8.36793768844220
0.787000000000000	1.50867900000000	3.18498900000000	16.5954690000000	0.794041578947369	1.63332769230769	8.33943165829144
0.788000000000000	1.50350400000000	3.17406400000000	16.5385440000000	0.791317894736842	1.62772512820513	8.31082613065325
0.789000000000000	1.49831100000000	3.16310100000000	16.4814210000000	0.788584736842106	1.62210307692308	8.28212110552763
0.790000000000000	1.49310000000000	3.15210000000000	16.4241000000000	0.785842105263158	1.61646153846154	8.25331658291456
0.791000000000000	1.48787100000000	3.14106100000000	16.3665810000000	0.783090000000000	1.61080051282051	8.22441256281406
0.792000000000000	1.48262400000000	3.12998400000000	16.3088640000000	0.780328421052632	1.60512000000000	8.19540904522612
0.793000000000000	1.47735900000000	3.11886900000000	16.2509490000000	0.777557368421053	1.59942000000000	8.16630603015074
0.794000000000000	1.47207600000000	3.10771600000000	16.1928360000000	0.774776842105263	1.59370051282051	8.13710351758793
0.795000000000000	1.46677500000000	3.09652500000000	16.1345250000000	0.771986842105264	1.58796153846154	8.10780150753768
0.796000000000000	1.46145600000000	3.08529600000000	16.0760160000000	0.769187368421053	1.58220307692308	8.07839999999999
0.797000000000000	1.45611900000000	3.07402900000000	16.0173090000000	0.766378421052632	1.57642512820513	8.04889899497487
0.798000000000000	1.45076400000000	3.06272400000000	15.9584040000000	0.763560000000000	1.57062769230769	8.01929849246230
0.799000000000000	1.44539100000000	3.05138100000000	15.8993010000000	0.760732105263158	1.56481076923077	7.98959849246230
0.800000000000000	1.44000000000000	3.04000000000000	15.8400000000000	0.757894736842105	1.55897435897436	7.95979899497486
0.801000000000000	1.43459100000000	3.02858100000000	15.7805010000000	0.755047894736843	1.55311846153846	7.92989999999999
0.802000000000000	1.42916400000000	3.01712400000000	15.7208040000000	0.752191578947369	1.54724307692308	7.89990150753768
0.803000000000000	1.42371900000000	3.00562900000000	15.6609090000000	0.749325789473685	1.54134820512821	7.86980351758793
0.804000000000000	1.41825600000000	2.99409600000000	15.6008160000000	0.746450526315790	1.53543384615385	7.83960603015074
0.805000000000000	1.41277500000000	2.98252500000000	15.5405250000000	0.743565789473685	1.52950000000000	7.80930904522612
0.806000000000000	1.40727600000000	2.97091600000000	15.4800360000000	0.740671578947369	1.52354666666667	7.77891256281406
0.807000000000000	1.40175900000000	2.95926900000000	15.4193490000000	0.737767894736843	1.51757384615385	7.74841658291456
0.808000000000000	1.39622400000000	2.94758400000000	15.3584640000000	0.734854736842105	1.51158153846154	7.71782110552763
0.809000000000000	1.39067100000000	2.93586100000000	15.2973810000000	0.731932105263158	1.50556974358974	7.68712613065326
0.810000000000000	1.38510000000000	2.92410000000000	15.2361000000000	0.729000000000000	1.49953846153846	7.65633165829144
0.811000000000000	1.37951100000000	2.91230100000000	15.1746210000000	0.726058421052632	1.49348769230769	7.62543768844220
0.812000000000000	1.37390400000000	2.90046400000000	15.1129440000000	0.723107368421053	1.48741743589744	7.59444422110552
0.813000000000000	1.36827900000000	2.88858900000000	15.0510690000000	0.720146842105264	1.48132769230769	7.56335125628140
0.814000000000000	1.36263600000000	2.87667600000000	14.9889960000000	0.717176842105263	1.47521846153846	7.53215879396984
0.815000000000000	1.35697500000000	2.86472500000000	14.9267250000000	0.714197368421053	1.46908974358974	7.50086683417085
0.816000000000000	1.35129600000000	2.85273600000000	14.8642560000000	0.711208421052632	1.46294153846154	7.46947537688441
0.817000000000000	1.34559900000000	2.84070900000000	14.8015890000000	0.708210000000001	1.45677384615385	7.43798442211054
0.818000000000000	1.33988400000000	2.82864400000000	14.7387240000000	0.705202105263158	1.45058666666667	7.40639396984923
0.819000000000000	1.33415100000000	2.81654100000000	14.6756610000000	0.702184736842106	1.44438000000000	7.37470402010049
0.820000000000000	1.32840000000000	2.80440000000000	14.6124000000000	0.699157894736842	1.43815384615385	7.34291457286431
0.821000000000000	1.32263100000000	2.79222100000000	14.5489410000000	0.696121578947369	1.43190820512820	7.31102562814069
0.822000000000000	1.31684400000000	2.78000400000000	14.4852840000000	0.693075789473684	1.42564307692308	7.27903718592964
0.823000000000000	1.31103900000000	2.76774900000000	14.4214290000000	0.690020526315790	1.41935846153846	7.24694924623115
0.824000000000000	1.30521600000000	2.75545600000000	14.3573760000000	0.686955789473684	1.41305435897436	7.21476180904521
0.825000000000000	1.29937500000000	2.74312500000000	14.2931250000000	0.683881578947369	1.40673076923077	7.18247487437185
0.826000000000000	1.29351600000000	2.73075600000000	14.2286760000000	0.680797894736842	1.40038769230769	7.15008844221105
0.827000000000000	1.28763900000000	2.71834900000000	14.1640290000000	0.677704736842106	1.39402512820513	7.11760251256281
0.828000000000000	1.28174400000000	2.70590400000000	14.0991840000000	0.674602105263158	1.38764307692308	7.08501708542713
0.829000000000000	1.27583100000000	2.69342100000000	14.0341410000000	0.671490000000000	1.38124153846154	7.05233216080401
0.830000000000000	1.26990000000000	2.68090000000000	13.9689000000000	0.668368421052632	1.37482051282051	7.01954773869346
0.831000000000000	1.26395100000000	2.66834100000000	13.9034610000000	0.665237368421053	1.36838000000000	6.98666381909547
0.832000000000000	1.25798400000000	2.65574400000000	13.8378240000000	0.662096842105264	1.36192000000000	6.95368040201004
0.833000000000000	1.25199900000000	2.64310900000000	13.7719890000000	0.658946842105264	1.35544051282051	6.92059748743718
0.834000000000000	1.24599600000000	2.63043600000000	13.7059560000000	0.655787368421053	1.34894153846154	6.88741507537688
0.835000000000000	1.23997500000000	2.61772500000000	13.6397250000000	0.652618421052632	1.34242307692308	6.85413316582914
0.836000000000000	1.23393600000000	2.60497600000000	13.5732960000000	0.649440000000000	1.33588512820513	6.82075175879396
0.837000000000000	1.22787900000000	2.59218900000000	13.5066690000000	0.646252105263158	1.32932769230769	6.78727085427135
0.838000000000000	1.22180400000000	2.57936400000000	13.4398440000000	0.643054736842106	1.32275076923077	6.75369045226130
0.839000000000000	1.21571100000000	2.56650100000000	13.3728210000000	0.639847894736842	1.31615435897436	6.72001055276381
0.840000000000000	1.20960000000000	2.55360000000000	13.3056000000000	0.636631578947369	1.30953846153846	6.68623115577889
0.841000000000000	1.20347100000000	2.54066100000000	13.2381810000000	0.633405789473685	1.30290307692308	6.65235226130652
0.842000000000000	1.19732400000000	2.52768400000000	13.1705640000000	0.630170526315790	1.29624820512820	6.61837386934672
0.843000000000000	1.19115900000000	2.51466900000000	13.1027490000000	0.626925789473685	1.28957384615385	6.58429597989949
0.844000000000000	1.18497600000000	2.50161600000000	13.0347360000000	0.623671578947369	1.28288000000000	6.55011859296482
0.845000000000000	1.17877500000000	2.48852500000000	12.9665250000000	0.620407894736842	1.27616666666667	6.51584170854271
0.846000000000000	1.17255600000000	2.47539600000000	12.8981160000000	0.617134736842106	1.26943384615385	6.48146532663316
0.847000000000000	1.16631900000000	2.46222900000000	12.8295090000000	0.613852105263158	1.26268153846154	6.44698944723617
0.848000000000000	1.16006400000000	2.44902400000000	12.7607040000000	0.610560000000000	1.25590974358974	6.41241407035175
0.849000000000000	1.15379100000000	2.43578100000000	12.6917010000000	0.607258421052632	1.24911846153846	6.37773919597989
0.850000000000000	1.14750000000000	2.42250000000000	12.6225000000000	0.603947368421053	1.24230769230769	6.34296482412060
0.851000000000000	1.14119100000000	2.40918100000000	12.5531010000000	0.600626842105263	1.23547743589744	6.30809095477386
0.852000000000000	1.13486400000000	2.39582400000000	12.4835040000000	0.597296842105264	1.22862769230769	6.27311758793969
0.853000000000000	1.12851900000000	2.38242900000000	12.4137090000000	0.593957368421053	1.22175846153846	6.23804472361808
0.854000000000000	1.12215600000000	2.36899600000000	12.3437160000000	0.590608421052632	1.21486974358974	6.20287236180904
0.855000000000000	1.11577500000000	2.35552500000000	12.2735250000000	0.587250000000000	1.20796153846154	6.16760050251255
0.856000000000000	1.10937600000000	2.34201600000000	12.2031360000000	0.583882105263158	1.20103384615385	6.13222914572863
0.857000000000000	1.10295900000000	2.32846900000000	12.1325490000000	0.580504736842106	1.19408666666667	6.09675829145728
0.858000000000000	1.09652400000000	2.31488400000000	12.0617640000000	0.577117894736842	1.18712000000000	6.06118793969849
0.859000000000000	1.09007100000000	2.30126100000000	11.9907810000000	0.573721578947369	1.18013384615385	6.02551809045225
0.860000000000000	1.08360000000000	2.28760000000000	11.9196000000000	0.570315789473684	1.17312820512820	5.98974874371858
0.861000000000000	1.07711100000000	2.27390100000000	11.8482210000000	0.566900526315790	1.16610307692308	5.95387989949748
0.862000000000000	1.07060400000000	2.26016400000000	11.7766440000000	0.563475789473685	1.15905846153846	5.91791155778894
0.863000000000000	1.06407900000000	2.24638900000000	11.7048690000000	0.560041578947369	1.15199435897436	5.88184371859296
0.864000000000000	1.05753600000000	2.23257600000000	11.6328960000000	0.556597894736842	1.14491076923077	5.84567638190954
0.865000000000000	1.05097500000000	2.21872500000000	11.5607250000000	0.553144736842105	1.13780769230769	5.80940954773869
0.866000000000000	1.04439600000000	2.20483600000000	11.4883560000000	0.549682105263158	1.13068512820513	5.77304321608039
0.867000000000000	1.03779900000000	2.19090900000000	11.4157890000000	0.546210000000000	1.12354307692308	5.73657738693467
0.868000000000000	1.03118400000000	2.17694400000000	11.3430240000000	0.542728421052632	1.11638153846154	5.70001206030150
0.869000000000000	1.02455100000000	2.16294100000000	11.2700610000000	0.539237368421053	1.10920051282051	5.66334723618090
0.870000000000000	1.01790000000000	2.14890000000000	11.1969000000000	0.535736842105263	1.10200000000000	5.62658291457286
0.871000000000000	1.01123100000000	2.13482100000000	11.1235410000000	0.532226842105263	1.09478000000000	5.58971909547738
0.872000000000000	1.00454400000000	2.12070400000000	11.0499840000000	0.528707368421053	1.08754051282051	5.55275577889446
0.873000000000000	0.997839000000000	2.10654900000000	10.9762290000000	0.525178421052632	1.08028153846154	5.51569296482411
0.874000000000000	0.991116000000000	2.09235600000000	10.9022760000000	0.521640000000000	1.07300307692308	5.47853065326632
0.875000000000000	0.984375000000000	2.07812500000000	10.8281250000000	0.518092105263158	1.06570512820513	5.44126884422110
0.876000000000000	0.977616000000000	2.06385600000000	10.7537760000000	0.514534736842105	1.05838769230769	5.40390753768843
0.877000000000000	0.970839000000000	2.04954900000000	10.6792290000000	0.510967894736842	1.05105076923077	5.36644673366833
0.878000000000000	0.964044000000000	2.03520400000000	10.6044840000000	0.507391578947369	1.04369435897436	5.32888643216080
0.879000000000000	0.957231000000000	2.02082100000000	10.5295410000000	0.503805789473684	1.03631846153846	5.29122663316582
0.880000000000000	0.950400000000000	2.00640000000000	10.4544000000000	0.500210526315790	1.02892307692308	5.25346733668341
0.881000000000000	0.943551000000000	1.99194100000000	10.3790610000000	0.496605789473684	1.02150820512820	5.21560854271356
0.882000000000000	0.936684000000000	1.97744400000000	10.3035240000000	0.492991578947369	1.01407384615385	5.17765025125627
0.883000000000000	0.929799000000000	1.96290900000000	10.2277890000000	0.489367894736842	1.00662000000000	5.13959246231155
0.884000000000000	0.922896000000000	1.94833600000000	10.1518560000000	0.485734736842105	0.999146666666666	5.10143517587939
0.885000000000000	0.915975000000000	1.93372500000000	10.0757250000000	0.482092105263158	0.991653846153846	5.06317839195979
0.886000000000000	0.909036000000000	1.91907600000000	9.99939599999999	0.478440000000000	0.984141538461538	5.02482211055276
0.887000000000000	0.902079000000000	1.90438900000000	9.92286899999999	0.474778421052632	0.976609743589743	4.98636633165828
0.888000000000000	0.895104000000000	1.88966400000000	9.84614399999999	0.471107368421053	0.969058461538461	4.94781105527637
0.889000000000000	0.888111000000000	1.87490100000000	9.76922099999999	0.467426842105263	0.961487692307692	4.90915628140703
0.890000000000000	0.881100000000000	1.86010000000000	9.69209999999999	0.463736842105263	0.953897435897435	4.87040201005024
0.891000000000000	0.874071000000000	1.84526100000000	9.61478099999999	0.460037368421053	0.946287692307692	4.83154824120602
0.892000000000000	0.867024000000000	1.83038400000000	9.53726399999999	0.456328421052632	0.938658461538461	4.79259497487436
0.893000000000000	0.859959000000000	1.81546900000000	9.45954899999999	0.452610000000000	0.931009743589743	4.75354221105527
0.894000000000000	0.852876000000000	1.80051600000000	9.38163599999999	0.448882105263158	0.923341538461538	4.71438994974874
0.895000000000000	0.845775000000000	1.78552500000000	9.30352499999999	0.445144736842105	0.915653846153846	4.67513819095477
0.896000000000000	0.838656000000000	1.77049600000000	9.22521599999999	0.441397894736842	0.907946666666666	4.63578693467336
0.897000000000000	0.831519000000000	1.75542900000000	9.14670899999999	0.437641578947369	0.900220000000000	4.59633618090452
0.898000000000000	0.824364000000000	1.74032400000000	9.06800399999999	0.433875789473684	0.892473846153846	4.55678592964823
0.899000000000000	0.817191000000000	1.72518100000000	8.98910099999999	0.430100526315790	0.884708205128205	4.51713618090452
0.900000000000000	0.810000000000000	1.71000000000000	8.90999999999999	0.426315789473684	0.876923076923077	4.47738693467336
0.901000000000000	0.802791000000000	1.69478100000000	8.83070099999999	0.422521578947369	0.869118461538461	4.43753819095477
0.902000000000000	0.795564000000000	1.67952400000000	8.75120399999999	0.418717894736842	0.861294358974359	4.39758994974874
0.903000000000000	0.788319000000000	1.66422900000000	8.67150899999999	0.414904736842105	0.853450769230769	4.35754221105527
0.904000000000000	0.781056000000000	1.64889600000000	8.59161599999999	0.411082105263158	0.845587692307692	4.31739497487436
0.905000000000000	0.773775000000000	1.63352500000000	8.51152499999999	0.407250000000000	0.837705128205128	4.27714824120602
0.906000000000000	0.766476000000000	1.61811600000000	8.43123599999999	0.403408421052632	0.829803076923076	4.23680201005024
0.907000000000000	0.759159000000000	1.60266900000000	8.35074899999999	0.399557368421053	0.821881538461538	4.19635628140703
0.908000000000000	0.751824000000000	1.58718400000000	8.27006399999999	0.395696842105263	0.813940512820512	4.15581105527637
0.909000000000000	0.744471000000000	1.57166100000000	8.18918099999999	0.391826842105263	0.805980000000000	4.11516633165828
0.910000000000000	0.737100000000000	1.55610000000000	8.10809999999999	0.387947368421053	0.798000000000000	4.07442211055276
0.911000000000000	0.729711000000000	1.54050100000000	8.02682099999999	0.384058421052632	0.790000512820512	4.03357839195979
0.912000000000000	0.722304000000000	1.52486400000000	7.94534399999999	0.380160000000000	0.781981538461538	3.99263517587939
0.913000000000000	0.714879000000000	1.50918900000000	7.86366899999999	0.376252105263158	0.773943076923076	3.95159246231155
0.914000000000000	0.707436000000000	1.49347600000000	7.78179599999999	0.372334736842105	0.765885128205128	3.91045025125627
0.915000000000000	0.699975000000000	1.47772500000000	7.69972499999999	0.368407894736842	0.757807692307692	3.86920854271356
0.916000000000000	0.692496000000000	1.46193600000000	7.61745599999999	0.364471578947368	0.749710769230769	3.82786733668341
0.917000000000000	0.684999000000000	1.44610900000000	7.53498899999999	0.360525789473684	0.741594358974358	3.78642663316582
0.918000000000000	0.677484000000000	1.43024400000000	7.45232399999999	0.356570526315789	0.733458461538461	3.74488643216080
0.919000000000000	0.669951000000000	1.41434100000000	7.36946099999999	0.352605789473684	0.725303076923076	3.70324673366833
0.920000000000000	0.662400000000000	1.39840000000000	7.28639999999999	0.348631578947368	0.717128205128205	3.66150753768844
0.921000000000000	0.654831000000000	1.38242100000000	7.20314099999999	0.344647894736842	0.708933846153846	3.61966884422110
0.922000000000000	0.647244000000000	1.36640400000000	7.11968399999999	0.340654736842105	0.700720000000000	3.57773065326633
0.923000000000000	0.639639000000000	1.35034900000000	7.03602899999999	0.336652105263158	0.692486666666666	3.53569296482411
0.924000000000000	0.632016000000000	1.33425600000000	6.95217599999999	0.332640000000000	0.684233846153846	3.49355577889447
0.925000000000000	0.624375000000000	1.31812500000000	6.86812499999999	0.328618421052632	0.675961538461538	3.45131909547738
0.926000000000000	0.616716000000000	1.30195600000000	6.78387599999999	0.324587368421053	0.667669743589743	3.40898291457286
0.927000000000000	0.609039000000000	1.28574900000000	6.69942899999999	0.320546842105263	0.659358461538461	3.36654723618090
0.928000000000000	0.601344000000001	1.26950400000000	6.61478400000000	0.316496842105263	0.651027692307693	3.32401206030151
0.929000000000000	0.593631000000000	1.25322100000000	6.52994099999999	0.312437368421053	0.642677435897435	3.28137738693467
0.930000000000000	0.585900000000001	1.23690000000000	6.44490000000000	0.308368421052632	0.634307692307693	3.23864321608040
0.931000000000000	0.578151000000000	1.22054100000000	6.35966099999999	0.304290000000000	0.625918461538461	3.19580954773869
0.932000000000000	0.570384000000001	1.20414400000000	6.27422400000000	0.300202105263158	0.617509743589744	3.15287638190955
0.933000000000000	0.562599000000000	1.18770900000000	6.18858899999999	0.296104736842105	0.609081538461538	3.10984371859296
0.934000000000000	0.554796000000001	1.17123600000000	6.10275600000000	0.291997894736842	0.600633846153846	3.06671155778894
0.935000000000000	0.546975000000000	1.15472500000000	6.01672499999999	0.287881578947368	0.592166666666666	3.02347989949748
0.936000000000000	0.539136000000001	1.13817600000000	5.93049600000000	0.283755789473685	0.583680000000000	2.98014874371859
0.937000000000000	0.531279000000000	1.12158900000000	5.84406899999999	0.279620526315789	0.575173846153846	2.93671809045226
0.938000000000000	0.523404000000001	1.10496400000000	5.75744400000000	0.275475789473685	0.566648205128205	2.89318793969849
0.939000000000000	0.515511000000000	1.08830100000000	5.67062099999999	0.271321578947368	0.558103076923076	2.84955829145728
0.940000000000000	0.507600000000001	1.07160000000000	5.58360000000000	0.267157894736842	0.549538461538462	2.80582914572864
0.941000000000000	0.499671000000001	1.05486100000000	5.49638100000000	0.262984736842106	0.540954358974359	2.76200050251256
0.942000000000000	0.491724000000001	1.03808400000000	5.40896400000000	0.258802105263158	0.532350769230770	2.71807236180904
0.943000000000000	0.483759000000001	1.02126900000000	5.32134900000000	0.254610000000000	0.523727692307693	2.67404472361809
0.944000000000000	0.475776000000001	1.00441600000000	5.23353600000000	0.250408421052632	0.515085128205128	2.62991758793970
0.945000000000000	0.467775000000001	0.987525000000000	5.14552500000000	0.246197368421053	0.506423076923077	2.58569095477387
0.946000000000000	0.459756000000001	0.970596000000000	5.05731600000000	0.241976842105263	0.497741538461539	2.54136482412060
0.947000000000000	0.451719000000001	0.953629000000000	4.96890900000000	0.237746842105263	0.489040512820513	2.49693919597990
0.948000000000000	0.443664000000000	0.936624000000000	4.88030400000000	0.233507368421053	0.480320000000000	2.45241407035176
0.949000000000000	0.435591000000000	0.919581000000000	4.79150100000000	0.229258421052632	0.471580000000000	2.40778944723618
0.950000000000000	0.427500000000001	0.902500000000000	4.70250000000000	0.225000000000000	0.462820512820513	2.36306532663316
0.951000000000000	0.419391000000000	0.885381000000000	4.61330100000000	0.220732105263158	0.454041538461539	2.31824170854271
0.952000000000000	0.411264000000000	0.868224000000000	4.52390400000000	0.216454736842106	0.445243076923077	2.27331859296482
0.953000000000000	0.403119000000001	0.851029000000000	4.43430900000000	0.212167894736842	0.436425128205128	2.22829597989950
0.954000000000000	0.394956000000000	0.833796000000000	4.34451600000000	0.207871578947369	0.427587692307693	2.18317386934673
0.955000000000000	0.386775000000000	0.816525000000000	4.25452500000000	0.203565789473684	0.418730769230769	2.13795226130653
0.956000000000000	0.378576000000000	0.799216000000000	4.16433600000000	0.199250526315790	0.409854358974359	2.09263115577889
0.957000000000000	0.370359000000000	0.781869000000000	4.07394900000000	0.194925789473684	0.400958461538462	2.04721055276382
0.958000000000000	0.362124000000000	0.764484000000000	3.98336400000000	0.190591578947369	0.392043076923077	2.00169045226131
0.959000000000000	0.353871000000000	0.747061000000000	3.89258100000000	0.186247894736842	0.383108205128205	1.95607085427136
0.960000000000000	0.345600000000000	0.729600000000000	3.80160000000000	0.181894736842105	0.374153846153846	1.91035175879397
0.961000000000000	0.337311000000000	0.712101000000000	3.71042100000000	0.177532105263158	0.365180000000000	1.86453316582914
0.962000000000000	0.329004000000000	0.694564000000000	3.61904400000000	0.173160000000000	0.356186666666667	1.81861507537688
0.963000000000000	0.320679000000000	0.676989000000000	3.52746900000000	0.168778421052632	0.347173846153846	1.77259748743719
0.964000000000000	0.312336000000000	0.659376000000000	3.43569600000000	0.164387368421053	0.338141538461539	1.72648040201005
0.965000000000000	0.303975000000000	0.641725000000000	3.34372500000000	0.159986842105263	0.329089743589744	1.68026381909548
0.966000000000000	0.295596000000000	0.624036000000000	3.25155600000000	0.155576842105263	0.320018461538462	1.63394773869347
0.967000000000000	0.287199000000000	0.606309000000000	3.15918900000000	0.151157368421053	0.310927692307692	1.58753216080402
0.968000000000000	0.278784000000000	0.588544000000000	3.06662400000000	0.146728421052632	0.301817435897436	1.54101708542713
0.969000000000000	0.270351000000000	0.570741000000000	2.97386100000000	0.142290000000000	0.292687692307693	1.49440251256281
0.970000000000000	0.261900000000000	0.552900000000000	2.88090000000000	0.137842105263158	0.283538461538462	1.44768844221105
0.971000000000000	0.253431000000000	0.535021000000000	2.78774100000000	0.133384736842105	0.274369743589744	1.40087487437186
0.972000000000000	0.244944000000000	0.517104000000000	2.69438400000000	0.128917894736842	0.265181538461539	1.35396180904523
0.973000000000000	0.236439000000000	0.499149000000000	2.60082900000000	0.124441578947369	0.255973846153846	1.30694924623116
0.974000000000000	0.227916000000000	0.481156000000000	2.50707600000000	0.119955789473684	0.246746666666667	1.25983718592965
0.975000000000000	0.219375000000000	0.463125000000000	2.41312500000000	0.115460526315790	0.237500000000000	1.21262562814070
0.976000000000000	0.210816000000000	0.445056000000000	2.31897600000000	0.110955789473684	0.228233846153846	1.16531457286432
0.977000000000000	0.202239000000000	0.426949000000000	2.22462900000000	0.106441578947369	0.218948205128205	1.11790402010050
0.978000000000000	0.193644000000000	0.408804000000000	2.13008400000000	0.101917894736842	0.209643076923077	1.07039396984925
0.979000000000000	0.185031000000000	0.390621000000000	2.03534100000000	0.0973847368421054	0.200318461538462	1.02278442211055
0.980000000000000	0.176400000000000	0.372400000000000	1.94040000000000	0.0928421052631580	0.190974358974359	0.975075376884422
0.981000000000000	0.167751000000000	0.354141000000000	1.84526100000000	0.0882900000000001	0.181610769230769	0.927266834170854
0.982000000000000	0.159084000000000	0.335844000000000	1.74992400000000	0.0837284210526317	0.172227692307692	0.879358793969849
0.983000000000000	0.150399000000000	0.317509000000000	1.65438900000000	0.0791573684210527	0.162825128205128	0.831351256281407
0.984000000000000	0.141696000000000	0.299136000000000	1.55865600000000	0.0745768421052633	0.153403076923077	0.783244221105527
0.985000000000000	0.132975000000000	0.280725000000000	1.46272500000000	0.0699868421052632	0.143961538461539	0.735037688442211
0.986000000000000	0.124236000000000	0.262276000000000	1.36659600000000	0.0653873684210527	0.134500512820513	0.686731658291457
0.987000000000000	0.115479000000000	0.243789000000000	1.27026900000000	0.0607784210526317	0.125020000000000	0.638326130653266
0.988000000000000	0.106704000000000	0.225264000000000	1.17374400000000	0.0561600000000001	0.115520000000000	0.589821105527638
0.989000000000000	0.0979110000000001	0.206701000000000	1.07702100000000	0.0515321052631580	0.106000512820513	0.541216582914573
0.990000000000000	0.0891000000000001	0.188100000000000	0.980100000000000	0.0468947368421053	0.0964615384615385	0.492512562814070
0.991000000000000	0.0802710000000001	0.169461000000000	0.882981000000000	0.0422478947368422	0.0869030769230770	0.443709045226130
0.992000000000000	0.0714240000000001	0.150784000000000	0.785664000000000	0.0375915789473685	0.0773251282051282	0.394806030150754
0.993000000000000	0.0625590000000001	0.132069000000000	0.688149000000000	0.0329257894736843	0.0677276923076923	0.345803517587940
0.994000000000000	0.0536760000000001	0.113316000000000	0.590436000000000	0.0282505263157895	0.0581107692307693	0.296701507537688
0.995000000000000	0.0447750000000001	0.0945250000000000	0.492525000000000	0.0235657894736842	0.0484743589743590	0.247500000000000
0.996000000000000	0.0358560000000000	0.0756960000000000	0.394416000000000	0.0188715789473684	0.0388184615384616	0.198198994974874
0.997000000000000	0.0269190000000000	0.0568290000000000	0.296109000000000	0.0141678947368421	0.0291430769230769	0.148798492462311
0.998000000000000	0.0179640000000000	0.0379240000000000	0.197604000000000	0.00945473684210527	0.0194482051282051	0.0992984924623115
0.999000000000000	0.00899100000000001	0.0189810000000000	0.0989010000000000	0.00473210526315790	0.00973384615384616	0.0496989949748743
1	0	0	0	0	0	0

==> fig/fig_data/cmab/random_reward/0p95/rr_full_nonrev_0p95.dat <==
beta eps
0 0.01
0 0.02
0 0.03
0 0.04
0 0.05
0 0.06
0 0.07
0 0.08
0 0.09
0 0.1
0.05 0.1


==> fig/fig_data/cmab/random_reward/0p95/rr_full_rev_0p95.dat <==
beta eps
0.05 0.01
0.05 0.02
0.05 0.03
0.05 0.04
0.05 0.05
0.05 0.06
0.05 0.07
0.05 0.08
0.05 0.09
0.1 0.01
0.1 0.02
0.1 0.03
0.1 0.04
0.1 0.05
0.1 0.06
0.1 0.07
0.1 0.08
0.1 0.09
0.1 0.1
0.15 0.01
0.15 0.02
0.15 0.03
0.15 0.04
0.15 0.05
0.15 0.06
0.15 0.07
0.15 0.08
0.15 0.09
0.15 0.1


==> fig/fig_data/cmab/random_reward/0p95/rr_gap_0p95.dat <==
epsilon	upper_avg	lower_avg	upper_maxgap	lower_maxgap
0.01 1 1 1 1
0.02 0.9989114789993337 0.9986237035424393 0.9989998384074751 0.9957696384642002
0.03 0.997855804838112 0.9973711945414236 0.9982923291038377 0.9929369867356075
0.04 0.996825045373644 0.9959620236901155 0.9975843350983983 0.9913293918508999
0.05 0.9958144660589532 0.9946279897193936 0.9968516054841068 0.9897115393305201
0.06 0.9948217722703607 0.9933358364002541 0.9960939686556211 0.9880832533543333
0.07 0.9938619292126049 0.9918058325282634 0.9953112488873296 0.9864443568473201
0.08 0.9929284147666297 0.9904626864838615 0.9945032659430805 0.9847946713940978
0.09 0.9920128683911257 0.9892844120602032 0.9936698346994562 0.9831340171540615
0.1 0.9910886633092563 0.988217438419202 0.9928107647819652 0.9814622127770366

==> fig/fig_data/cmab/random_reward/0p95/rr_zoom_nonrev_0p95.dat <==
beta eps
0 0.01
0 0.02
0 0.03
0 0.04
0 0.05
0 0.06
0 0.07
0 0.08
0 0.09
0 0.1
0.01 0.02
0.01 0.03
0.01 0.04
0.01 0.05
0.01 0.06
0.01 0.07
0.01 0.08
0.01 0.09
0.01 0.1
0.02 0.04
0.02 0.05
0.02 0.06
0.02 0.07
0.02 0.08
0.02 0.09
0.02 0.1
0.03 0.06
0.03 0.07
0.03 0.08
0.03 0.09
0.03 0.1
0.04 0.08
0.04 0.09
0.04 0.1
0.05 0.1

==> fig/fig_data/cmab/random_reward/0p95/rr_zoom_rev_0p95.dat <==
beta eps
0.05 0.01
0.05 0.02
0.05 0.03
0.05 0.04
0.05 0.05
0.05 0.06
0.05 0.07
0.05 0.08
0.05 0.09
0.01 0.01
0.02 0.01
0.02 0.02
0.02 0.03
0.03 0.01
0.03 0.02
0.03 0.03
0.03 0.04
0.03 0.05
0.04 0.01
0.04 0.02
0.04 0.03
0.04 0.04
0.04 0.05
0.04 0.06
0.04 0.07


==> fig/fig_data/cmab/remote_estimation/0p95/est_zoom_nonrev_0p95.dat <==
beta eps
0 0.01
0 0.02
0 0.03
0 0.04
0 0.05
0 0.06
0 0.07
0 0.08
0 0.09
0 0.1

==> fig/fig_data/cmab/remote_estimation/0p95/est_zoom_rev_0p95.dat <==
beta eps
0.01 0.01
0.01 0.02
0.01 0.03
0.01 0.04
0.01 0.05
0.01 0.06
0.01 0.07
0.01 0.08
0.01 0.09
0.01 0.1
0.02 0.01
0.02 0.02
0.02 0.03
0.02 0.04
0.02 0.05
0.02 0.06
0.02 0.07
0.02 0.08
0.02 0.09
0.02 0.1
0.03 0.01
0.03 0.02
0.03 0.03
0.03 0.04
0.03 0.05
0.03 0.06
0.03 0.07
0.03 0.08
0.03 0.09
0.03 0.1
0.04 0.01
0.04 0.02
0.04 0.03
0.04 0.04
0.04 0.05
0.04 0.06
0.04 0.07
0.04 0.08
0.04 0.09
0.04 0.1
0.05 0.01
0.05 0.02
0.05 0.03
0.05 0.04
0.05 0.05
0.05 0.06
0.05 0.07
0.05 0.08
0.05 0.09
0.05 0.1

==> fig/fig_data/control/0p95/control_full_nonrev_0p95.dat <==
beta eps
0 0.03
0 0.06
0 0.09
0 0.12
0 0.15
0 0.18
0 0.21
0 0.24
0 0.27
0 0.3
0.222222222222 0.18
0.222222222222 0.21
0.222222222222 0.24
0.222222222222 0.27
0.222222222222 0.3

==> fig/fig_data/control/0p95/control_full_rev_0p95.dat <==
beta eps
0.222222222222 0.03
0.222222222222 0.06
0.222222222222 0.09
0.222222222222 0.12
0.222222222222 0.15
0.444444444444 0.03
0.444444444444 0.06
0.444444444444 0.09
0.444444444444 0.12
0.444444444444 0.15
0.444444444444 0.18
0.444444444444 0.21
0.444444444444 0.24
0.444444444444 0.27
0.444444444444 0.3
0.666666666667 0.03
0.666666666667 0.06
0.666666666667 0.09
0.666666666667 0.12
0.666666666667 0.15
0.666666666667 0.18
0.666666666667 0.21
0.666666666667 0.24
0.666666666667 0.27
0.666666666667 0.3
0.888888888889 0.03
0.888888888889 0.06
0.888888888889 0.09
0.888888888889 0.12
0.888888888889 0.15
0.888888888889 0.18
0.888888888889 0.21
0.888888888889 0.24
0.888888888889 0.27
0.888888888889 0.3
1.111111111111 0.03
1.111111111111 0.06
1.111111111111 0.09
1.111111111111 0.12
1.111111111111 0.15
1.111111111111 0.18
1.333333333333 0.03

==> fig/fig_data/control/0p95/control_full_silent_0p95.dat <==
beta eps
1.111111111111 0.21
1.111111111111 0.24
1.111111111111 0.27
1.111111111111 0.3
1.333333333333 0.06
1.333333333333 0.09
1.333333333333 0.12
1.333333333333 0.15
1.333333333333 0.18
1.333333333333 0.21
1.333333333333 0.24
1.333333333333 0.27
1.333333333333 0.3
1.555555555556 0.03
1.555555555556 0.06
1.555555555556 0.09
1.555555555556 0.12
1.555555555556 0.15
1.555555555556 0.18
1.555555555556 0.21
1.555555555556 0.24
1.555555555556 0.27
1.555555555556 0.3
1.777777777778 0.03
1.777777777778 0.06
1.777777777778 0.09
1.777777777778 0.12
1.777777777778 0.15
1.777777777778 0.18
1.777777777778 0.21
1.777777777778 0.24
1.777777777778 0.27
1.777777777778 0.3
2 0.03
2 0.06
2 0.09
2 0.12
2 0.15
2 0.18
2 0.21
2 0.24
2 0.27
2 0.3


==> fig/fig_data/control/0p95/control_gap_0p95.dat <==
epsilon	upper_avg	lower_avg	upper_maxgap	lower_maxgap
0.01 1 1 1 1
0.02 0.9983520187560964 0.9983430054040892 0.9948473692940493 0.9948473692940493
0.03 0.9967213615217431 0.9964132601753267 0.9897913788567475 0.9897913788567475
0.04 0.995105621431007 0.9945138581769017 0.9848773001611677 0.9819646093591563
0.05 0.9935243168633534 0.992513301789313 0.9810331095633503 0.9636272867906241
0.06 0.9919583098807732 0.9907879560842777 0.977326132163686 0.9584766742368377
0.07 0.9904319850120354 0.9886268140826943 0.9735919813601575 0.952878376814045
0.08 0.9889041822789693 0.9866422798391563 0.9697956343858649 0.9472127391509718
0.09 0.9873787520556139 0.9849835847423579 0.9659364312441576 0.9414792408101911
0.1 0.9858637591228333 0.9829371507044999 0.9620136854527727 0.9356773604947849


==> fig/fig_data/control/0p95/control_zoom_nonrev_0p95.dat <==
beta eps
0 0.01
0 0.02
0 0.03
0 0.04
0 0.05
0 0.06
0 0.07
0 0.08
0 0.09
0 0.1
0.05 0.03
0.05 0.04
0.05 0.05
0.05 0.06
0.05 0.07
0.05 0.08
0.05 0.09
0.05 0.1
0.1 0.06
0.1 0.07
0.1 0.08
0.1 0.09
0.1 0.1
0.15 0.1

==> fig/fig_data/control/0p95/control_zoom_rev_0p95.dat <==
beta eps
0.05 0.01
0.05 0.02
0.1 0.01
0.1 0.02
0.1 0.03
0.1 0.04
0.1 0.05
0.15 0.01
0.15 0.02
0.15 0.03
0.15 0.04
0.15 0.05
0.15 0.06
0.15 0.07
0.15 0.08
0.15 0.09
